Simulation of the 3D Radiative Transfer with Anisotropic Scattering for Convective Trails

The integro-differential formulation of the RTE and its solution by iterations on the source has been extended here to handle anisotropic scattering. The iterative part of the method is O(N ln N ), thanks to an efficient use of H-matrices. The precision is good enough to evaluate the effect of sensitive parameters for the study of contrails. Most of the time the stratified 1D approximation should suffice, but in complex cases with high relief the 3D formulation is needed.

==> fig1/Classeur.txt <==
0	-1.051	-1.5654	-1.2719		28.971	30.022		29.5135	31.0789		26.6326	27.9045
0.0631579	-1.0931	-1.6368	-1.3254		29.7269	30.82		30.2814	31.9182		27.2313	28.5567
0.126316	-1.114	-1.6756	-1.3561		27.7258	28.8398		28.0677	29.7433		25.294	26.6501
0.189474	-1.1286	-1.7046	-1.3797		25.0253	26.1539		25.084	26.7886		22.7074	24.0871
0.252632	-1.1419	-1.7316	-1.4019		22.0926	23.2345		21.8262	23.5578		19.8941	21.296
0.315789	-1.1588	-1.7639	-1.4285		19.054	20.2128		18.4354	20.1993		16.9733	18.4018
0.378947	-1.1799	-1.8025	-1.4604		16.1587	17.3386		15.1909	16.9934		14.1831	15.6435
0.442105	-1.2116	-1.8567	-1.5057		13.189	14.4006		11.846	13.7027		11.3119	12.8176
0.505263	-1.2578	-1.93137	-1.56906		10.2652	11.523		8.53723	10.4686		8.47564	10.0447
0.568421	-1.30517	-2.00862	-1.63453		7.59403	8.8992		5.50107	7.50969		5.87737	7.5119
0.631579	-1.34398	-2.07603	-1.69242		4.86733	6.21131		2.39837	4.4744		3.22251	4.91493
0.694737	-1.44042	-2.226445	-1.82287		2.40634	3.84676		-0.431345	1.7951		0.80357	2.62644
0.757895	-1.572074	-2.428083	-1.999673		-0.185724	1.38635		-3.41513	-0.987047		-1.75347	0.246203
0.821053	-1.73095	-2.67119	-2.21435		-2.7389	-1.00795		-6.36169	-3.6905		-4.28444	-2.07009
0.884211	-1.91384	-2.92884	-2.45505		-5.0293	-3.11546		-9.01934	-6.0905		-6.56898	-4.11393
0.947368	-0.99102	-1.98703	-1.65589		-7.43146	-6.44044		-11.8142	-9.82717		-8.98572	-7.32983
1.01053	0.0921	-0.9562	-0.7742		-9.70688	-9.79898		-14.5367	-13.5805		-11.3521	-10.5779
1.07368	0.1024	0.1569	0.2025		-12.8783	-12.9807		-16.9417	-17.0986		-13.4505	-13.653
1.13684	0.1065	0.1637	0.2064		-15.1715	-15.278		-19.457	-19.6207		-15.667	-15.8734
1.2	0.1084	0.1687	0.2095		-17.6446	-17.753		-22.1292	-22.2979		-18.0521	-18.2616

==> fig1/imean00Z.txt <==
196.438 0.870247
189.883 0.927098
183.751 0.985459
178.004 1.0453
172.604 1.10661
167.523 1.16934
162.732 1.23349
158.208 1.29901
153.928 1.3659
149.874 1.43411
146.028 1.50364
142.374 1.57445
138.899 1.64653
135.59 1.71984
132.434 1.79436
129.422 1.87007
126.544 1.94695
123.791 2.02497
121.155 2.10412
118.63 2.18436
116.207 2.26567
113.881 2.34804
111.647 2.43144
109.499 2.51584
107.431 2.60124
105.441 2.68759
103.523 2.77489
101.673 2.86311
99.8881 2.95223
98.165 3.04223
96.5003 3.13309
94.8911 3.22478
93.3347 3.31729
91.8285 3.4106
90.3702 3.50468
88.9574 3.59952
87.5882 3.6951
86.2604 3.79139
84.9724 3.88838
83.7222 3.98605
82.5083 4.08437
81.329 4.18334
80.183 4.28292
79.0689 4.38311
77.9853 4.48388
76.931 4.58522
75.9048 4.6871
74.9056 4.78951
73.9324 4.89244
72.9842 4.99585
72.06 5.09974
71.1588 5.20409
70.28 5.30888
69.4226 5.4141
68.5859 5.51972
67.769 5.62573
66.9715 5.73211
66.1924 5.83886
65.4313 5.94594
64.6875 6.05335
63.9604 6.16107
63.2495 6.26908
62.5542 6.37737
61.874 6.48592
61.2085 6.59471
60.5571 6.70374
59.9195 6.81299
59.2951 6.92244
58.6836 7.03207
58.0846 7.14188
57.4977 7.25185
56.9225 7.36195
56.3588 7.47219
55.8061 7.58255
55.2641 7.69301
54.7325 7.80355
54.2111 7.91417
53.6995 8.02486
53.1975 8.13559
52.7048 8.24636
52.2211 8.35715
51.7463 8.46794
51.2799 8.57874
50.822 8.68952
50.3721 8.80028
49.9301 8.91099
49.4958 9.02165
49.069 9.13225
48.6495 9.24277
48.2371 9.35321
47.8316 9.46355
47.4329 9.57377
47.0408 9.68388
46.6551 9.79385
46.2757 9.90369
45.9024 10.0134
45.5351 10.1229
45.1736 10.2322
44.8179 10.3414
44.4676 10.4503
44.1228 10.5591
43.7833 10.6676
43.449 10.7759
43.1198 10.884
42.7955 10.9918
42.4761 11.0994
42.1614 11.2067
41.8513 11.3138
41.5457 11.4205
41.2446 11.527
40.9478 11.6332
40.6553 11.739
40.3669 11.8446
40.0825 11.9498
39.8022 12.0547
39.5257 12.1592
39.253 12.2634
38.9841 12.3672
38.7189 12.4707
38.4572 12.5738
38.199 12.6765
37.9443 12.7788
37.693 12.8808
37.445 12.9823
37.2002 13.0834
36.9586 13.1841
36.7201 13.2844
36.4846 13.3842
36.2522 13.4836
36.0227 13.5826
35.7961 13.6811
35.5723 13.7792
35.3513 13.8768
35.1331 13.9739
34.9175 14.0706
34.7045 14.1667
34.4942 14.2624
34.2863 14.3576
34.081 14.4523
33.8781 14.5465
33.6776 14.6402
33.4795 14.7333
33.2836 14.826
33.0901 14.9181
32.8988 15.0097
32.7097 15.1008
32.5227 15.1913
32.3379 15.2813
32.1552 15.3707
31.9745 15.4596
31.7958 15.5479
31.6192 15.6356
31.4444 15.7228
31.2716 15.8095
31.1007 15.8955
30.9317 15.981
30.7644 16.0659
30.599 16.1502
30.4353 16.2339
30.2734 16.317
30.1132 16.3996
29.9547 16.4815
29.7979 16.5628
29.6426 16.6436
29.489 16.7237
29.337 16.8032
29.1865 16.8821
29.0376 16.9604
28.8902 17.038
28.7442 17.1151
28.5998 17.1915
28.4567 17.2673
28.3151 17.3424
28.1749 17.4169
28.0361 17.4908
27.8987 17.5641
27.7626 17.6367
27.6278 17.7087
27.4943 17.78
27.3621 17.8507
27.2311 17.9207
27.1014 17.9901
26.973 18.0589
26.8457 18.127
26.7197 18.1944
26.5948 18.2612
26.4711 18.3273
26.3485 18.3928
26.2271 18.4576
26.1068 18.5218
25.9875 18.5853
25.9374 18.612
25.8873 18.4741
25.8371 16.3237
25.7872 15.1922
25.7369 14.6111
25.6869 14.3964
25.6369 14.5285
25.5868 14.472
25.5367 14.9141
25.4866 15.6013
25.4364 17.4342
25.3863 18.904
25.3361 18.9305
25.2862 18.9568
25.236 18.9832
25.186 19.0095
25.1357 19.0358
25.0857 19.0621
25.0357 19.0883
24.9854 19.1145
24.9354 18.4509
24.8853 15.8933
24.8353 14.8757
24.7852 14.3532
24.7349 14.0741
24.6849 14.3596
24.6348 14.1252
24.5847 13.6458
24.5347 13.6465
24.4846 13.5398
24.4343 13.5902
24.3843 13.6058
24.3343 13.6886
24.284 13.8304
24.234 14.0335
24.184 14.3684
24.1338 14.9815
24.0836 16.1593
24.0336 16.999
23.9835 19.3424
23.9334 19.6551
23.8833 19.6803
23.8332 19.7054
23.7831 19.7305
23.7331 19.0309
23.6828 18.4773
23.6328 19.8053
23.5827 16.8077
23.5325 18.8707
23.4824 18.0542
23.4324 16.4295
23.3823 14.3808
23.3321 14.4118
23.2822 14.4019
23.232 16.5243
23.182 20.0257
23.1317 14.9446
23.0817 14.0411
23.0316 14.4376
22.9815 16.407
22.9314 18.2305
22.8814 15.6599
22.8312 14.4571
22.7811 14.1688
22.7311 14.8099
22.6809 17.4105
22.6307 20.286
22.5807 19.3734
22.5306 20.3321
22.4805 15.0274
22.4304 14.993
22.3804 20.4003
22.3302 14.5399
22.2802 14.109
22.23 14.4728
22.1798 14.2771
22.1298 17.0096
22.0798 20.5339
22.0297 16.6918
21.9795 18.8164
21.9293 18.1934
21.8793 20.6204
21.8291 20.6418
21.7791 18.6736
21.7291 15.8976
21.679 19.759
21.6288 14.5694
21.5787 15.3271
21.5285 13.9722
21.4784 14.0219
21.4284 16.058
21.3783 20.2464
21.3282 19.3856
21.2781 15.2055
21.228 17.2848
21.1779 20.9056
21.1278 20.9109
21.0776 15.9961
21.0275 14.6404
20.9776 15.1605
20.9274 14.0982
20.8773 14.1079
20.8273 14.1174
20.7771 14.8895
20.727 15.2794
20.677 21.0897
20.6268 18.0238
20.5767 18.1964
20.5266 14.1714
20.4766 14.1798
20.4264 19.739
20.3763 14.446
20.3262 21.2072
20.2762 14.646
20.226 14.2198
20.1759 14.2273
20.1259 14.2346
20.0758 14.2417
20.0256 14.2487
19.9755 18.6351
19.9253 21.1196
19.8753 16.8018
19.8251 21.3563
19.7751 15.7633
19.725 21.3833
19.6748 15.4373
19.6248 14.298
19.5747 15.4549
19.5246 14.4909
19.4744 14.3133
19.4244 15.02
19.3743 17.4694
19.3242 21.0405
19.2741 16.8172
19.224 18.0476
19.1739 14.3384
19.1237 14.3419
19.0737 14.7005
19.0236 21.5418
18.9735 15.8575
18.9234 14.3534
18.8733 14.3557
18.8232 14.3578
18.7731 14.3596
18.723 14.3612
18.6729 15.4193
18.6228 15.837
18.5727 14.3645
18.5226 14.3651
18.4725 15.9485
18.4224 14.3655
18.3723 15.5985
18.3222 17.8611
18.2721 15.2146
18.222 14.3633
18.1719 16.555
18.1219 14.3605
18.0717 14.3587
18.0216 17.6714
17.9715 14.3543
17.9214 14.3516
17.8713 14.3487
17.8212 14.3455
17.7711 14.804
17.721 14.3381
17.6709 14.3521
17.6208 19.7124
17.5707 21.6639
17.5206 14.5673
17.4705 14.3143
17.4204 14.3086
17.3703 17.3715
17.3202 14.4186
17.2701 14.4978
17.22 21.6421
17.1699 16.6181
17.1198 21.6316
17.0697 16.3162
17.0196 14.9083
16.9695 20.9775
16.9194 18.6031
16.8693 16.0759
16.8192 16.688
16.7691 19.4809
16.719 17.723
16.6689 21.5594
16.6188 20.4788
16.5687 17.1326
16.5186 16.1504
16.4685 20.0016
16.4184 18.192
16.3683 21.4871
16.3182 20.2115
16.2681 18.1067
16.218 21.4431
16.1679 21.4273
16.1178 19.1729
16.0677 21.3938
16.0176 21.3761
15.9676 20.4821
15.9175 21.3389
15.8674 21.3193
15.8173 21.2991
15.7672 21.2782
15.7171 21.2567
15.667 21.2345
15.6169 21.2116
15.5668 21.1881
15.5167 21.1639
15.4666 21.139
15.4165 21.1133
15.3664 21.087
15.3163 21.06
15.2662 21.0322
15.2161 21.0037
15.166 20.9745
15.1159 20.9445
15.0658 20.9139
15.0157 20.8824
14.9656 20.8502
14.9155 20.8172
14.8654 20.7834
14.8153 20.7489
14.7652 20.7136
14.7151 20.6774
14.665 20.6405
14.6149 20.6027
14.5648 20.5642
14.5147 20.5248
14.4646 20.4846
14.4145 20.4435
14.3644 20.4016
14.3143 20.3589
14.2642 20.3153
14.2141 20.2708
14.164 20.1707
14.1139 19.6755
14.0638 18.7765
14.0137 20.0841
13.9636 16.6648
13.9135 19.9854
13.8634 19.9347
13.8133 19.883
13.7632 15.4751
13.7131 18.9005
13.663 18.3873
13.6129 19.6671
13.5628 15.2576
13.5127 14.2982
13.4626 14.0138
13.4125 15.278
13.3624 19.3756
13.3123 14.296
13.2622 12.8263
13.2121 12.2896
13.162 12.2425
13.1119 12.1947
13.0618 12.1463
13.0117 12.0972
12.9616 12.0475
12.9115 11.9998
12.8614 11.946
12.8113 11.8943
12.7612 12.0724
12.7111 11.7888
12.661 11.7351
12.6109 11.6807
12.5608 11.6257
12.5107 11.5699
12.4606 11.5135
12.4105 11.4564
12.3604 11.3986
12.3103 11.3403
12.2602 11.2811
12.2101 11.2213
12.16 11.1608
12.1099 11.0997
12.0598 11.0379
12.0097 10.9754
11.9596 10.9121
11.9095 10.8483
11.8594 10.7837
11.8093 10.7185
11.7592 10.6526
11.7091 10.586
11.659 10.5187
11.6089 10.4508
11.5588 10.3822
11.5087 10.313
11.4586 10.243
11.4085 10.1724
11.3584 10.1011
11.3083 10.0292
11.2582 9.95665
11.2081 9.88336
11.158 9.80952
11.1079 9.73497
11.0578 9.65978
11.0077 9.58402
10.9576 9.50753
10.9075 9.43049
10.8574 9.35282
10.8073 9.27451
10.7572 9.19559
10.7071 9.11607
10.657 9.03597
10.6069 8.95525
10.5568 8.87399
10.5067 8.79213
10.4566 8.70972
10.4065 8.62675
10.3564 8.5432
10.3063 8.45913
10.2562 8.37453
10.2061 8.2894
10.156 8.20377
10.1059 8.11766
10.0558 10.2691
10.0057 9.19407
9.9556 7.85636
9.9055 11.3422
9.85539 8.17615
9.8053 8.73692
9.75521 11.3399
9.70509 8.27575
9.65499 10.0938
9.60489 10.8709
9.55481 8.84952
9.50471 9.46972
9.4546 11.425
9.40451 6.86628
9.35439 8.06625
9.30429 6.764
9.2542 6.58927
9.20409 6.49642
9.15399 6.40337
9.1039 6.31015
9.05379 6.2167
9.00371 6.12316
8.95359 6.02941
8.9035 5.9356
8.8534 5.84166
8.80331 5.91635
8.75319 5.65361
8.70309 5.55954
8.65299 5.46545
8.60289 5.3714
8.55281 5.27743
8.5027 5.18348
8.45261 5.08966
8.40249 4.9959
8.3524 4.90236
8.30229 4.80894
8.25221 4.71577
8.2021 4.62279
8.152 4.53007
8.10189 4.43762
8.05181 6.43914
8.00171 4.8173
7.95159 4.16231
7.90149 6.30687
7.85141 6.02575
7.80131 4.49427
7.7512 4.28076
7.70109 5.49393
7.65111 5.22585
7.601 4.04233
7.55089 3.70828
7.50081 3.75049
7.4507 4.49915
7.4007 3.89462
7.3506 4.7499
7.3005 4.3884
7.2504 3.94863
7.20031 4.46235
7.15019 4.7981
7.1001 3.80091
7.0501 4.53365
7.00001 4.40322
5.57172 1.425
5.5217 1.35206
5.47168 1.21436
5.42166 1.21322
5.37164 0.994189
5.32162 0.638381
5.2716 0.617987
5.22158 0.609038
5.17156 0.711603
5.12154 0.468235
5.07154 0.439665
5.02152 0.676263
4.9715 0.386478
4.92148 0.361835
4.87146 0.338461
4.82144 0.368084
4.77142 0.295424
4.7214 0.468543
4.67138 0.257156
4.62136 0.257562
4.57134 0.3554
4.52132 0.30696
4.4713 0.318881
4.42128 0.318718
4.37126 0.29512
4.32124 0.273194
4.27124 0.25289
4.22122 0.234132
4.1712 0.214612
4.12118 0.165691
4.07116 0.135023
4.02114 0.116808
3.97112 0.103138
3.9211 0.0965769
3.87108 0.0917883
3.82106 0.087856
3.77104 0.0896656
3.72102 0.0815729
3.67102 0.0791573
3.621 0.0771817
3.57098 0.0756164
3.52096 0.0744328
3.47094 0.0736029
3.42092 0.0731004
3.37092 0.0729006
3.3209 0.0810562
3.27088 0.0811543
3.22086 0.0824066
3.17084 0.0746886
3.12082 0.0756869
3.0708 0.0768734
3.0208 0.0806261
2.97077 0.0842852
2.92076 0.081437
2.87073 0.0851163
2.82072 0.10077
2.7707 0.103046
2.72067 0.105508
2.67068 0.108145
2.62066 0.110952
2.57065 0.113923
2.52063 0.100067
2.4706 0.102486
2.42058 0.105449
2.37059 0.115439
2.32056 0.111764
2.27054 0.115124
2.22053 0.118624
2.1705 0.122271
2.12049 0.126067
2.07046 0.130018
2.02046 0.144129
1.97044 0.138406
1.92042 0.162755
1.87041 0.165692
1.82038 0.178662
1.77036 0.15725
1.72034 0.162408
1.67032 0.167743
1.6203 0.173254
1.57028 0.179295
1.52026 0.184762
1.47024 0.190731
1.42022 0.196813
1.3702 0.221443
1.32018 0.209171
1.27016 0.215344
1.22014 0.221417
1.17012 0.227291
1.1201 0.232841
1.07008 0.237907
1.02006 0.242288
0.970039 0.247173
0.92002 0.249384
0.869999 0.256194
0.814129 0.257233
0.750662 0.259468
0.673092 0.242564
0.595523 0.219445
0.493663 0.162858
0.429804 0.118678
0.37339 0.0784039
0.3 0.0274801
0.2 0.00139437
0.15 5.20788e-05


==> fig1/imean01Z.txt <==
196.438 0.869475
189.883 0.926273
183.751 0.984578
178.004 1.04437
172.604 1.10561
167.523 1.16828
162.732 1.23236
158.208 1.29783
153.928 1.36465
149.874 1.4328
146.028 1.50225
142.374 1.57299
138.899 1.64499
135.59 1.71823
132.434 1.79268
129.422 1.86831
126.544 1.94511
123.791 2.02305
121.155 2.10211
118.63 2.18227
116.207 2.2635
113.881 2.34577
111.647 2.42908
109.499 2.5134
107.431 2.5987
105.441 2.68496
103.523 2.77216
101.673 2.86028
99.8881 2.9493
98.165 3.0392
96.5003 3.12995
94.8911 3.22154
93.3347 3.31395
91.8285 3.40715
90.3702 3.50112
88.9574 3.59585
87.5882 3.69132
86.2604 3.7875
84.9724 3.88437
83.7222 3.98192
82.5083 4.08013
81.329 4.17898
80.183 4.27844
79.0689 4.37851
77.9853 4.47915
76.931 4.58036
75.9048 4.68212
74.9056 4.7844
73.9324 4.8872
72.9842 4.99048
72.06 5.09424
71.1588 5.19846
70.28 5.30311
69.4226 5.40819
68.5859 5.51367
67.769 5.61955
66.9715 5.72579
66.1924 5.83239
65.4313 5.93933
64.6875 6.0466
63.9604 6.15417
63.2495 6.26204
62.5542 6.37018
61.874 6.47858
61.2085 6.58723
60.5571 6.69611
59.9195 6.8052
59.2951 6.91449
58.6836 7.02397
58.0846 7.13362
57.4977 7.24343
56.9225 7.35339
56.3588 7.46347
55.8061 7.57366
55.2641 7.68396
54.7325 7.79434
54.2111 7.9048
53.6995 8.01532
53.1975 8.12588
52.7048 8.23648
52.2211 8.34711
51.7463 8.45774
51.2799 8.56837
50.822 8.67898
50.3721 8.78956
49.9301 8.9001
49.4958 9.01059
49.069 9.12101
48.6495 9.23136
48.2371 9.34162
47.8316 9.45178
47.4329 9.56183
47.0408 9.67176
46.6551 9.78156
46.2757 9.89121
45.9024 10.0007
45.5351 10.11
45.1736 10.2192
44.8179 10.3282
44.4676 10.4369
44.1228 10.5455
43.7833 10.6539
43.449 10.762
43.1198 10.8699
42.7955 10.9775
42.4761 11.0849
42.1614 11.192
41.8513 11.2989
41.5457 11.4055
41.2446 11.5117
40.9478 11.6177
40.6553 11.7234
40.3669 11.8287
40.0825 11.9338
39.8022 12.0385
39.5257 12.1428
39.253 12.2468
38.9841 12.3504
38.7189 12.4537
38.4572 12.5566
38.199 12.6591
37.9443 12.7613
37.693 12.863
37.445 12.9643
37.2002 13.0653
36.9586 13.1658
36.7201 13.2659
36.4846 13.3655
36.2522 13.4647
36.0227 13.5635
35.7961 13.6618
35.5723 13.7597
35.3513 13.8571
35.1331 13.954
34.9175 14.0504
34.7045 14.1464
34.4942 14.2419
34.2863 14.3369
34.081 14.4314
33.8781 14.5254
33.6776 14.6188
33.4795 14.7118
33.2836 14.8043
33.0901 14.8962
32.8988 14.9876
32.7097 15.0784
32.5227 15.1688
32.3379 15.2585
32.1552 15.3478
31.9745 15.4364
31.7958 15.5246
31.6192 15.6121
31.4444 15.6991
31.2716 15.7855
31.1007 15.8714
30.9317 15.9567
30.7644 16.0414
30.599 16.1255
30.4353 16.209
30.2734 16.2919
30.1132 16.3743
29.9547 16.456
29.7979 16.5371
29.6426 16.6177
29.489 16.6976
29.337 16.7769
29.1865 16.8556
29.0376 16.9337
28.8902 17.0111
28.7442 17.088
28.5998 17.1642
28.4567 17.2398
28.3151 17.3148
28.1749 17.3891
28.0361 17.4628
27.8987 17.5358
27.7626 17.6083
27.6278 17.68
27.4943 17.7512
27.3621 17.8217
27.2311 17.8915
27.1014 17.9607
26.973 18.0293
26.8457 18.0972
26.7197 18.1645
26.5948 18.2311
26.4711 18.297
26.3485 18.3623
26.2271 18.4269
26.1068 18.4909
25.9875 18.5542
25.9374 18.5808
25.8873 18.4298
25.8371 16.2099
25.7872 15.0466
25.7369 14.4478
25.6869 14.2256
25.6369 14.3606
25.5868 14.3014
25.5367 14.7557
25.4866 15.4614
25.4364 17.3438
25.3863 18.872
25.3361 18.8983
25.2862 18.9246
25.236 18.9509
25.186 18.9771
25.1357 19.0034
25.0857 19.0295
25.0357 19.0556
24.9854 19.0818
24.9354 18.3824
24.8853 15.7502
24.8353 14.7021
24.7852 14.162
24.7349 13.8724
24.6849 14.1665
24.6348 13.9231
24.5847 13.4253
24.5347 13.4248
24.4846 13.3128
24.4343 13.364
24.3843 13.379
24.3343 13.4638
24.284 13.6097
24.234 13.819
24.184 14.1646
24.1338 14.7966
24.0836 16.0084
24.0336 16.8708
23.9835 19.2878
23.9334 19.6207
23.8833 19.6458
23.8332 19.6708
23.7831 19.6957
23.7331 18.9579
23.6828 18.3852
23.6328 19.7702
23.5827 16.6659
23.5325 18.7883
23.4824 17.9459
23.4324 16.2741
23.3823 14.1595
23.3321 14.1905
23.2822 14.1791
23.232 16.3679
23.182 19.9899
23.1317 14.7374
23.0817 13.8
23.0316 14.2104
22.9815 16.2423
22.9314 18.1174
22.8814 15.4707
22.8312 14.2261
22.7811 13.9256
22.7311 14.5894
22.6809 17.2694
22.6307 20.2493
22.5807 19.2896
22.5306 20.2951
22.4805 14.8091
22.4304 14.7724
22.3804 20.3631
22.3302 14.3008
22.2802 13.8517
22.23 14.2288
22.1798 14.0243
22.1298 16.8469
22.0798 20.4961
22.0297 16.5178
21.9795 18.7041
21.9293 18.0617
21.8793 20.5823
21.8291 20.6035
21.7791 18.5536
21.7291 15.6931
21.679 19.6719
21.6288 14.3158
21.5787 15.1005
21.5285 13.6913
21.4784 13.742
21.4284 15.853
21.3783 20.1721
21.3282 19.2801
21.2781 14.9685
21.228 17.1145
21.1779 20.8662
21.1278 20.8694
21.0776 15.7826
21.0275 14.3766
20.9776 14.9158
20.9274 13.8092
20.8773 13.8182
20.8273 13.827
20.7771 14.6305
20.727 15.0342
20.677 21.0493
20.6268 17.8658
20.5767 18.0428
20.5266 13.8769
20.4766 13.8847
20.4264 19.6308
20.3763 14.1606
20.3262 21.1661
20.2762 14.3672
20.226 13.9213
20.1759 13.9281
20.1259 13.9347
20.0758 13.9412
20.0256 13.9475
19.9755 18.486
19.9253 21.0598
19.8753 16.5943
19.8251 21.3144
19.7751 15.5187
19.725 21.3411
19.6748 15.179
19.6248 13.9915
19.5747 15.1956
19.5246 14.1913
19.4744 14.0048
19.4244 14.7412
19.3743 17.2761
19.3242 20.9667
19.2741 16.6015
19.224 17.8706
19.1739 14.0259
19.1237 14.0287
19.0737 14.4027
19.0236 21.4984
18.9735 15.6042
18.9234 14.0376
18.8733 14.0393
18.8232 14.0407
18.7731 14.0419
18.723 14.0428
18.6729 15.1454
18.6228 15.5785
18.5727 14.0442
18.5226 14.0442
18.4725 15.6924
18.4224 14.0434
18.3723 15.3281
18.3222 17.6687
18.2721 14.9278
18.222 14.0386
18.1719 16.3176
18.1219 14.0346
18.0717 14.0322
18.0216 17.4704
17.9715 14.0266
17.9214 14.0233
17.8713 14.0198
17.8212 14.016
17.7711 14.4951
17.721 14.0074
17.6709 14.0217
17.6208 19.5755
17.5707 21.618
17.5206 14.2459
17.4705 13.9807
17.4204 13.9744
17.3703 17.1567
17.3202 14.0892
17.2701 14.1718
17.22 21.5956
17.1699 16.3765
17.1198 21.585
17.0697 16.0635
17.0196 14.5998
16.9695 20.8883
16.9194 18.4282
16.8693 15.8139
16.8192 16.4483
16.7691 19.3355
16.719 17.519
16.6689 21.5122
16.6188 20.3702
16.5687 16.9086
16.5186 15.8913
16.4685 19.8757
16.4184 18.0043
16.3683 21.4395
16.3182 20.0945
16.2681 17.9168
16.218 21.3954
16.1679 21.3795
16.1178 19.0201
16.0677 21.3459
16.0176 21.3281
15.9676 13.6385
15.9175 13.621
15.8674 13.6031
15.8173 13.5848
15.7672 13.566
15.7171 13.5468
15.667 13.5272
15.6169 13.5071
15.5668 13.4865
15.5167 13.4655
15.4666 13.4441
15.4165 13.4221
15.3664 13.3997
15.3163 13.3768
15.2662 13.3535
15.2161 13.3296
15.166 13.3053
15.1159 13.2805
15.0658 13.2552
15.0157 13.2294
14.9656 13.2031
14.9155 13.1763
14.8654 13.1489
14.8153 13.1211
14.7652 13.0928
14.7151 13.0639
14.665 13.0345
14.6149 13.0046
14.5648 12.9741
14.5147 12.9431
14.4646 12.9116
14.4145 12.8795
14.3644 12.8469
14.3143 12.8137
14.2642 12.78
14.2141 12.7457
14.164 12.7109
14.1139 12.6755
14.0638 12.6395
14.0137 12.603
13.9636 16.464
13.9135 19.9365
13.8634 19.8858
13.8133 19.8341
13.7632 15.2371
13.7131 18.7945
13.663 18.2617
13.6129 19.6183
13.5628 15.0189
13.5127 14.0235
13.4626 13.7295
13.4125 15.0461
13.3624 19.327
13.3123 14.0299
13.2622 12.4983
13.2121 11.9375
13.162 11.8907
13.1119 11.8433
13.0618 11.7953
13.0117 11.7466
12.9616 11.6973
12.9115 11.6502
12.8614 11.5968
12.8113 11.5456
12.7612 11.7361
12.7111 11.4412
12.661 11.3881
12.6109 11.3343
12.5608 11.2798
12.5107 11.2247
12.4606 11.1689
12.4105 11.1125
12.3604 11.0555
12.3103 10.9978
12.2602 10.9394
12.2101 10.8804
12.16 10.8207
12.1099 10.7604
12.0598 10.6995
12.0097 10.6378
11.9596 10.5755
11.9095 10.5126
11.8594 10.449
11.8093 10.3848
11.7592 10.3199
11.7091 10.2543
11.659 10.1881
11.6089 10.1213
11.5588 10.0538
11.5087 9.98571
11.4586 9.91693
11.4085 9.84752
11.3584 9.77748
11.3083 9.70683
11.2582 9.63557
11.2081 9.56361
11.158 9.49112
11.1079 9.41796
11.0578 9.34418
11.0077 9.26986
10.9576 9.19484
10.9075 9.11931
10.8574 9.04317
10.8073 8.96642
10.7572 8.8891
10.7071 8.8112
10.657 8.73276
10.6069 8.65373
10.5568 8.57418
10.5067 8.49408
10.4566 8.41345
10.4065 8.33229
10.3564 8.25058
10.3063 8.1684
10.2562 8.0857
10.2061 8.00251
10.156 7.91885
10.1059 7.83475
10.0558 10.0923
10.0057 8.97674
9.9556 7.57964
9.9055 11.2275
9.85539 7.92956
9.8053 8.52347
9.75521 11.2441
9.70509 8.05369
9.65499 9.95687
9.60489 10.7737
9.55481 8.67247
9.50471 9.32518
9.4546 11.3904
9.40451 6.61466
9.35439 7.88053
9.30429 6.52179
9.2542 6.34512
9.20409 6.25481
9.15399 6.16434
9.1039 6.07372
9.05379 5.9829
9.00371 5.89202
8.95359 5.80095
8.9035 5.70985
8.8534 5.61864
8.80331 5.70518
8.75319 5.43614
8.70309 5.34487
8.65299 5.25361
8.60289 5.16241
8.55281 5.07131
8.5027 4.98026
8.45261 4.88934
8.40249 4.79852
8.3524 4.70793
8.30229 4.61747
8.25221 4.52729
8.2021 4.4373
8.152 4.3476
8.10189 4.25818
8.05181 6.36073
8.00171 4.673
7.95159 3.99203
7.90149 6.24446
7.85141 5.95756
7.80131 4.36411
7.7512 4.14766
7.70109 5.42311
7.65111 5.15005
7.601 3.91979
7.55089 3.57653
7.50081 3.62834
7.4507 4.41875
7.4007 3.79376
7.3506 4.69457
7.3005 4.32348
7.2504 3.87079
7.20031 4.41465
7.15019 4.78197
7.1001 3.73637
7.0501 4.51835
7.00001 4.38834
5.57172 1.42013
5.5217 1.34745
5.47168 1.20465
5.42166 1.20911
5.37164 0.980827
5.32162 0.611726
5.2716 0.593661
5.22158 0.587459
5.17156 0.697747
5.12154 0.44571
5.07154 0.418567
5.02152 0.668902
4.9715 0.368064
4.92148 0.344678
4.87146 0.322506
4.82144 0.355797
4.77142 0.281705
4.7214 0.46483
4.67138 0.245458
4.62136 0.247663
4.57134 0.351524
4.52132 0.3024
4.4713 0.316259
4.42128 0.317823
4.37126 0.294311
4.32124 0.272465
4.27124 0.252235
4.22122 0.233546
4.1712 0.213893
4.12118 0.163554
4.07116 0.132328
4.02114 0.113996
3.97112 0.100339
3.9211 0.0940489
3.87108 0.0895527
3.82106 0.0858967
3.77104 0.0881739
3.72102 0.0800871
3.67102 0.0778721
3.621 0.0760753
3.57098 0.0746688
3.52096 0.0736253
3.47094 0.0729185
3.42092 0.0725238
3.37092 0.0724176
3.3209 0.0808551
3.27088 0.0809963
3.22086 0.0822949
3.17084 0.074466
3.12082 0.0755068
3.0708 0.0767289
3.0208 0.0805445
2.97077 0.0842384
2.92076 0.081366
2.87073 0.0850763
2.82072 0.100768
2.7707 0.103044
2.72067 0.105507
2.67068 0.108144
2.62066 0.110952
2.57065 0.113923
2.52063 0.100062
2.4706 0.102482
2.42058 0.105446
2.37059 0.115438
2.32056 0.111763
2.27054 0.115123
2.22053 0.118624
2.1705 0.122271
2.12049 0.126066
2.07046 0.130018
2.02046 0.144129
1.97044 0.138406
1.92042 0.162755
1.87041 0.165692
1.82038 0.178662
1.77036 0.15725
1.72034 0.162408
1.67032 0.167743
1.6203 0.173254
1.57028 0.179295
1.52026 0.184762
1.47024 0.190731
1.42022 0.196813
1.3702 0.221443
1.32018 0.209171
1.27016 0.215344
1.22014 0.221417
1.17012 0.227291
1.1201 0.232841
1.07008 0.237907
1.02006 0.242288
0.970039 0.247173
0.92002 0.249384
0.869999 0.256194
0.814129 0.257233
0.750662 0.259468
0.673092 0.242564
0.595523 0.219445
0.493663 0.162858
0.429804 0.118678
0.37339 0.0784039
0.3 0.0274801
0.2 0.00139437
0.15 5.20788e-05


==> fig1/imean02Z.txt <==
196.438 0.869326
189.883 0.926113
183.751 0.984407
178.004 1.04418
172.604 1.10542
167.523 1.16808
162.732 1.23215
158.208 1.2976
153.928 1.3644
149.874 1.43254
146.028 1.50198
142.374 1.57271
138.899 1.64469
135.59 1.71792
132.434 1.79235
129.422 1.86797
126.544 1.94475
123.791 2.02267
121.155 2.10172
118.63 2.18186
116.207 2.26307
113.881 2.34533
111.647 2.42862
109.499 2.51292
107.431 2.5982
105.441 2.68444
103.523 2.77162
101.673 2.85972
99.8881 2.94872
98.165 3.0386
96.5003 3.12933
94.8911 3.2209
93.3347 3.31329
91.8285 3.40647
90.3702 3.50042
88.9574 3.59513
87.5882 3.69057
86.2604 3.78672
84.9724 3.88357
83.7222 3.9811
82.5083 4.07928
81.329 4.17811
80.183 4.27755
79.0689 4.37759
77.9853 4.47821
76.931 4.57939
75.9048 4.68112
74.9056 4.78338
73.9324 4.88614
72.9842 4.9894
72.06 5.09313
71.1588 5.19732
70.28 5.30195
69.4226 5.407
68.5859 5.51245
67.769 5.61829
66.9715 5.72451
66.1924 5.83108
65.4313 5.93799
64.6875 6.04522
63.9604 6.15277
63.2495 6.2606
62.5542 6.36871
61.874 6.47708
61.2085 6.58569
60.5571 6.69454
59.9195 6.8036
59.2951 6.91286
58.6836 7.02231
58.0846 7.13192
57.4977 7.2417
56.9225 7.35161
56.3588 7.46166
55.8061 7.57182
55.2641 7.68208
54.7325 7.79243
54.2111 7.90285
53.6995 8.01333
53.1975 8.12386
52.7048 8.23442
52.2211 8.345
51.7463 8.4556
51.2799 8.56619
50.822 8.67676
50.3721 8.7873
49.9301 8.8978
49.4958 9.00825
49.069 9.11864
48.6495 9.22894
48.2371 9.33916
47.8316 9.44928
47.4329 9.55929
47.0408 9.66918
46.6551 9.77893
46.2757 9.88854
45.9024 9.998
45.5351 10.1073
45.1736 10.2164
44.8179 10.3253
44.4676 10.4341
44.1228 10.5426
43.7833 10.6509
43.449 10.759
43.1198 10.8668
42.7955 10.9744
42.4761 11.0817
42.1614 11.1888
41.8513 11.2956
41.5457 11.4022
41.2446 11.5084
40.9478 11.6143
40.6553 11.7199
40.3669 11.8252
40.0825 11.9302
39.8022 12.0349
39.5257 12.1392
39.253 12.2431
38.9841 12.3467
38.7189 12.4499
38.4572 12.5528
38.199 12.6553
37.9443 12.7573
37.693 12.859
37.445 12.9603
37.2002 13.0612
36.9586 13.1616
36.7201 13.2617
36.4846 13.3612
36.2522 13.4604
36.0227 13.5591
35.7961 13.6574
35.5723 13.7552
35.3513 13.8525
35.1331 13.9494
34.9175 14.0458
34.7045 14.1417
34.4942 14.2371
34.2863 14.3321
34.081 14.4265
33.8781 14.5205
33.6776 14.6139
33.4795 14.7068
33.2836 14.7992
33.0901 14.891
32.8988 14.9824
32.7097 15.0732
32.5227 15.1635
32.3379 15.2532
32.1552 15.3423
31.9745 15.431
31.7958 15.519
31.6192 15.6065
31.4444 15.6935
31.2716 15.7798
31.1007 15.8656
30.9317 15.9508
30.7644 16.0355
30.599 16.1195
30.4353 16.203
30.2734 16.2858
30.1132 16.3681
29.9547 16.4498
29.7979 16.5309
29.6426 16.6113
29.489 16.6912
29.337 16.7705
29.1865 16.8491
29.0376 16.9271
28.8902 17.0045
28.7442 17.0813
28.5998 17.1574
28.4567 17.233
28.3151 17.3079
28.1749 17.3821
28.0361 17.4558
27.8987 17.5288
27.7626 17.6011
27.6278 17.6728
27.4943 17.7439
27.3621 17.8143
27.2311 17.8841
27.1014 17.9533
26.973 18.0218
26.8457 18.0896
26.7197 18.1568
26.5948 18.2233
26.4711 18.2892
26.3485 18.3544
26.2271 18.419
26.1068 18.4829
25.9875 18.5461
25.9374 18.5727
25.8873 18.4219
25.8371 16.2274
25.7872 15.0865
25.7369 14.5025
25.6869 14.2868
25.6369 14.4188
25.5868 14.3618
25.5367 14.8051
25.4866 15.4956
25.4364 17.3477
25.3863 18.8635
25.3361 18.8899
25.2862 18.9161
25.236 18.9424
25.186 18.9685
25.1357 18.9948
25.0857 19.0209
25.0357 19.047
24.9854 19.0732
24.9354 18.3776
24.8853 15.7844
24.8353 14.7613
24.7852 14.2374
24.7349 13.9578
24.6849 14.2432
24.6348 14.0084
24.5847 13.5293
24.5347 13.5297
24.4846 13.423
24.4343 13.473
24.3843 13.4883
24.3343 13.5706
24.284 13.7118
24.234 13.9142
24.184 14.2487
24.1338 14.8622
24.0836 16.0451
24.0336 16.8914
23.9835 19.2792
23.9334 19.6113
23.8833 19.6364
23.8332 19.6614
23.7831 19.6863
23.7331 18.9525
23.6828 18.386
23.6328 19.7607
23.5827 16.6938
23.5325 18.7853
23.4824 17.9535
23.4324 16.3113
23.3823 14.2559
23.3321 14.2865
23.2822 14.2763
23.232 16.405
23.182 19.98
23.1317 14.818
23.0817 13.915
23.0316 14.3104
22.9815 16.2845
22.9314 18.1258
22.8814 15.5331
22.8312 14.3286
22.7811 14.0405
22.7311 14.6804
22.6809 17.2933
22.6307 20.2389
22.5807 19.2852
22.5306 20.2847
22.4805 14.8962
22.4304 14.8614
22.3804 20.3526
22.3302 14.408
22.2802 13.978
22.23 14.3404
22.1798 14.1449
22.1298 16.8835
22.0798 20.4853
22.0297 16.5626
21.9795 18.7093
21.9293 18.0769
21.8793 20.5714
21.8291 20.5926
21.7791 18.5619
21.7291 15.7622
21.679 19.6667
21.6288 14.4328
21.5787 15.1895
21.5285 13.8375
21.4784 13.8867
21.4284 15.9206
21.3783 20.1631
21.3282 19.2805
21.2781 15.0657
21.228 17.1524
21.1779 20.8546
21.1278 20.8576
21.0776 15.8558
21.0275 14.4997
20.9776 15.0185
20.9274 13.9593
20.8773 13.9686
20.8273 13.9778
20.7771 14.7465
20.727 15.1355
20.677 21.0373
20.6268 17.8921
20.5767 18.066
20.5266 14.0296
20.4766 14.0377
20.4264 19.6299
20.3763 14.3017
20.3262 21.1538
20.2762 14.5003
20.226 14.0758
20.1759 14.083
20.1259 14.0899
20.0758 14.0967
20.0256 14.1033
19.9755 18.5039
19.9253 21.0468
19.8753 16.6545
19.8251 21.3015
19.7751 15.6123
19.725 21.3282
19.6748 15.2855
19.6248 14.1497
19.5747 15.3024
19.5246 14.3408
19.4744 14.164
19.4244 14.8671
19.3743 17.3217
19.3242 20.9542
19.2741 16.665
19.224 17.9033
19.1739 14.1869
19.1237 14.19
19.0737 14.5463
19.0236 21.4847
18.9735 15.7004
18.9234 14.2
18.8733 14.202
18.8232 14.2037
18.7731 14.2052
18.723 14.2064
18.6729 15.26
18.6228 15.6772
18.5727 14.2086
18.5226 14.2089
18.4725 15.7877
18.4224 14.2086
18.3723 15.4369
18.3222 17.7079
18.2721 15.0527
18.222 14.2049
18.1719 16.3932
18.1219 14.2015
18.0717 14.1993
18.0216 17.5145
17.9715 14.1942
17.9214 14.1912
17.8713 14.1879
17.8212 14.1843
17.7711 14.6399
17.721 14.1762
17.6709 14.1898
17.6208 19.5779
17.5707 21.6026
17.5206 14.4025
17.4705 14.1507
17.4204 14.1447
17.3703 17.208
17.3202 14.2532
17.2701 14.3315
17.22 21.5798
17.1699 16.4494
17.1198 21.5691
17.0697 16.146
17.0196 14.7382
16.9695 20.8736
16.9194 18.4486
16.8693 15.9037
16.8192 16.5175
16.7691 19.339
16.719 17.5585
16.6689 21.4957
16.6188 20.3591
16.5687 16.9629
16.5186 15.9762
16.4685 19.8698
16.4184 18.0308
16.3683 21.4225
16.3182 20.0851
16.2681 17.9441
16.218 21.3782
16.1679 21.3623
16.1178 19.0248
16.0677 21.3285
16.0176 21.3107
15.9676 20.3654
15.9175 21.2733
15.8674 21.2536
15.8173 21.2332
15.7672 21.2123
15.7171 21.1906
15.667 21.1683
15.6169 21.1453
15.5668 21.1217
15.5167 21.0973
15.4666 21.0723
15.4165 21.0466
15.3664 21.0201
15.3163 20.993
15.2662 20.9651
15.2161 20.9365
15.166 20.9072
15.1159 20.8772
15.0658 20.8464
15.0157 20.8148
14.9656 20.7825
14.9155 20.7494
14.8654 20.7156
14.8153 20.681
14.7652 20.6455
14.7151 20.6093
14.665 20.5723
14.6149 20.5345
14.5648 20.4958
14.5147 20.4564
14.4646 20.4161
14.4145 20.3749
14.3644 20.3329
14.3143 20.2901
14.2642 20.2465
14.2141 20.2019
14.164 20.0934
14.1139 19.5668
14.0638 18.6378
14.0137 20.015
13.9636 16.4902
13.9135 19.9161
13.8634 19.8654
13.8133 19.8137
13.7632 15.2915
13.7131 18.7755
13.663 18.2479
13.6129 19.5976
13.5628 15.0737
13.5127 14.111
13.4626 13.8265
13.4125 15.0949
13.3624 19.306
13.3123 14.109
13.2622 12.6419
13.2121 12.109
13.162 12.0619
13.1119 12.0142
13.0618 11.9658
13.0117 11.9168
12.9616 11.8671
12.9115 11.8195
12.8614 11.7659
12.8113 11.7143
12.7612 11.8905
12.7111 11.6091
12.661 11.5555
12.6109 11.5013
12.5608 11.4464
12.5107 11.3908
12.4606 11.3346
12.4105 11.2777
12.3604 11.2201
12.3103 11.162
12.2602 11.1031
12.2101 11.0435
12.16 10.9833
12.1099 10.9224
12.0598 10.8609
12.0097 10.7986
11.9596 10.7357
11.9095 10.6722
11.8594 10.608
11.8093 10.5431
11.7592 10.4776
11.7091 10.4113
11.659 10.3444
11.6089 10.2769
11.5588 10.2087
11.5087 10.1399
11.4586 10.0704
11.4085 10.0002
11.3584 9.92941
11.3083 9.85797
11.2582 9.78592
11.2081 9.71315
11.158 9.63984
11.1079 9.56584
11.0578 9.4912
11.0077 9.41602
10.9576 9.34011
10.9075 9.26369
10.8574 9.18663
10.8073 9.10896
10.7572 9.03069
10.7071 8.95185
10.657 8.87243
10.6069 8.79242
10.5568 8.71187
10.5067 8.63075
10.4566 8.54909
10.4065 8.46689
10.3564 8.38412
10.3063 8.30087
10.2562 8.21708
10.2061 8.13279
10.156 8.04802
10.1059 7.96278
10.0558 10.1115
10.0057 9.03326
9.9556 7.70421
9.9055 11.2098
9.85539 8.02089
9.8053 8.57996
9.75521 11.2205
9.70509 8.12141
9.65499 9.95215
9.60489 10.751
9.55481 8.69905
9.50471 9.32693
9.4546 11.3678
9.40451 6.72548
9.35439 7.91904
9.30429 6.62441
9.2542 6.45194
9.20409 6.36028
9.15399 6.26843
9.1039 6.17644
9.05379 6.08423
9.00371 5.99195
8.95359 5.89948
8.9035 5.80696
8.8534 5.71434
8.80331 5.78809
8.75319 5.52896
8.70309 5.43624
8.65299 5.34354
8.60289 5.25088
8.55281 5.15831
8.5027 5.06578
8.45261 4.97339
8.40249 4.88109
8.3524 4.78901
8.30229 4.69707
8.25221 4.60539
8.2021 4.51391
8.152 4.42271
8.10189 4.33179
8.05181 6.34227
8.00171 4.70852
7.95159 4.06114
7.90149 6.22191
7.85141 5.93724
7.80131 4.39164
7.7512 4.18038
7.70109 5.40563
7.65111 5.1358
7.601 3.94665
7.55089 3.61624
7.50081 3.65887
7.4507 4.41118
7.4007 3.80512
7.3506 4.67524
7.3005 4.30912
7.2504 3.86605
7.20031 4.39463
7.15019 4.76624
7.1001 3.72556
7.0501 4.50311
7.00001 4.37335
5.57172 0.76089
5.5217 0.72094
5.47168 0.682397
5.42166 0.645258
5.37164 0.609507
5.32162 0.575147
5.2716 0.54216
5.22158 0.510534
5.17156 0.480261
5.12154 0.451326
5.07154 0.423718
5.02152 0.397397
4.9715 0.37236
4.92148 0.348584
4.87146 0.326045
4.82144 0.304719
4.77142 0.28458
4.7214 0.265603
4.67138 0.247757
4.62136 0.231015
4.57134 0.215345
4.52132 0.200716
4.4713 0.187095
4.42128 0.174449
4.37126 0.162745
4.32124 0.151947
4.27124 0.142023
4.22122 0.13293
4.1712 0.124638
4.12118 0.117108
4.07116 0.110307
4.02114 0.104198
3.97112 0.0987441
3.9211 0.0939112
3.87108 0.089664
3.82106 0.0859693
3.77104 0.0827924
3.72102 0.0801016
3.67102 0.0778659
3.621 0.0760531
3.57098 0.0746345
3.52096 0.0735824
3.47094 0.07287
3.42092 0.072472
3.37092 0.0723647
3.3209 0.0725258
3.27088 0.0729346
3.22086 0.0735722
3.17084 0.0744212
3.12082 0.0754658
3.0708 0.0766919
3.0208 0.0780863
2.97077 0.0841381
2.92076 0.081341
2.87073 0.085025
2.82072 0.100737
2.7707 0.103019
2.72067 0.105487
2.67068 0.108129
2.62066 0.11094
2.57065 0.113914
2.52063 0.100055
2.4706 0.102478
2.42058 0.105443
2.37059 0.115433
2.32056 0.111761
2.27054 0.115122
2.22053 0.118623
2.1705 0.12227
2.12049 0.126066
2.07046 0.130018
2.02046 0.144129
1.97044 0.138406
1.92042 0.162755
1.87041 0.165692
1.82038 0.178662
1.77036 0.15725
1.72034 0.162408
1.67032 0.167743
1.6203 0.173254
1.57028 0.179295
1.52026 0.184762
1.47024 0.190731
1.42022 0.196813
1.3702 0.221443
1.32018 0.209171
1.27016 0.215344
1.22014 0.221417
1.17012 0.227291
1.1201 0.232841
1.07008 0.237907
1.02006 0.242288
0.970039 0.247173
0.92002 0.249384
0.869999 0.256194
0.814129 0.257233
0.750662 0.259468
0.673092 0.242564
0.595523 0.219445
0.493663 0.162858
0.429804 0.118678
0.37339 0.0784039
0.3 0.0274801
0.2 0.00139437
0.15 5.20788e-05


==> fig1/noonScloudScatttempe.txt <==
0.0787425  31.3298
0.0887425  31.1973
0.0987425  31.1349
0.108743  31.1224
0.118743  31.4135
0.128743  32.1898
0.138743  33.5481
0.148743  34.6535
0.158743  35.2067
0.168743  35.5952
0.178743  35.6519
0.188743  35.6591
0.198743  35.6663
0.208743  35.5473
0.218743  35.4422
0.228743  35.252
0.238743  34.9831
0.248743  34.7026
0.258743  34.4471
0.268743  34.1955
0.278743  33.9439
0.288743  33.6594
0.298743  33.1957
0.308743  32.723
0.318743  32.2484
0.328743  31.7631
0.338743  31.2496
0.348743  30.7425
0.358743  30.2315
0.368743  29.6653
0.378743  29.0899
0.388743  28.4833
0.398743  27.8791
0.408743  27.2798
0.418743  26.6767
0.428743  26.0628
0.438743  25.4488
0.448743  24.8261
0.458743  24.1773
0.468743  23.5286
0.478743  22.8743
0.488743  22.2237
0.498743  21.5791
0.508743  20.9313
0.518743  20.2848
0.528743  19.6491
0.538743  19.0133
0.548743  18.3718
0.558743  17.7283
0.568743  17.0747
0.578743  16.3894
0.588743  15.7071
0.598743  15.0532
0.608743  14.4121
0.618743  13.7709
0.628743  13.1297
0.638743  12.4889
0.648743  11.8252
0.658743  11.1662
0.668743  10.5363
0.678743  9.90633
0.688743  9.27637
0.698743  8.64641
0.708743  8.01646
0.718743  7.3841
0.728743  6.83071
0.738743  6.28573
0.748743  5.73452
0.758743  5.18275
0.768743  4.63099
0.778743  4.07923
0.788743  3.52678
0.798743  2.96921
0.808743  2.42025
0.818743  1.86527
0.828743  1.30587
0.838743  0.743665
0.848743  0.175046
0.858743  -0.393573
0.868743  -0.962192
0.878743  -1.5375
0.888743  -2.13005
0.898743  -2.72837
0.908743  -3.32921
0.918743  -3.93094
0.928743  -4.57095
0.938743  -5.22935
0.948743  -5.68219
0.958743  -5.92944
0.968743  -6.17668
0.978743  -6.39354
0.988743  -6.61627
0.998743  -6.94486


==> fig1/temperature000.txt <==
0	30.437
0.0631579	30.4011
0.126316	27.4768
0.189474	23.8023
0.252632	19.8172
0.315789	15.6752
0.378947	11.6751
0.442105	7.53925
0.505263	3.43315
0.568421	-0.383525
0.631579	-4.3066
0.694737	-7.87452
0.757895	-11.5519
0.821053	-15.1181
0.884211	-18.3935
0.947368	-22.614
1.01053	-26.693
1.07368	-30.3116
1.13684	-33.9586
1.2	-36.8187


==> fig1/temperature05.txt <==
0	21.6409
0.0631579	20.1638
0.126316	16.9472
0.189474	13.4147
0.252632	9.85385
0.315789	6.29288
0.378947	2.88436
0.442105	-0.58379
0.505263	-4.02474
0.568421	-7.26128
0.631579	-10.6021
0.694737	-13.684
0.757895	-16.8983
0.821053	-20.0674
0.884211	-23.0472
0.947368	-26.9326
1.01053	-30.7492
1.07368	-34.1909
1.13684	-37.7201
1.2	-40.5597


==> fig1/temperature07.txt <==
0	18.747
0.0631579	16.7573
0.126316	13.405
0.189474	9.89044
0.252632	6.45105
0.315789	3.07411
0.378947	-0.139174
0.442105	-3.37996
0.505263	-6.58949
0.568421	-9.62122
0.631579	-12.7539
0.694737	-15.6604
0.757895	-18.7067
0.821053	-21.7308
0.884211	-24.6023
0.947368	-28.3653
1.01053	-32.0864
1.07368	-35.4644
1.13684	-38.9526
1.2	-41.7874


==> fig2/imean00Z.txt <==
196.438 0.870221
189.883 0.927071
183.751 0.98543
178.004 1.04527
172.604 1.10657
167.523 1.16931
162.732 1.23345
158.208 1.29898
153.928 1.36586
149.874 1.43408
146.028 1.5036
142.374 1.57441
138.899 1.64648
135.59 1.71979
132.434 1.79431
129.422 1.87003
126.544 1.9469
123.791 2.02493
121.155 2.10407
118.63 2.18431
116.207 2.26562
113.881 2.34799
111.647 2.43138
109.499 2.51579
107.431 2.60118
105.441 2.68753
103.523 2.77483
101.673 2.86305
99.8881 2.95217
98.165 3.04217
96.5003 3.13302
94.8911 3.22472
93.3347 3.31723
91.8285 3.41054
90.3702 3.50462
88.9574 3.59946
87.5882 3.69503
86.2604 3.79133
84.9724 3.88831
83.7222 3.98598
82.5083 4.08431
81.329 4.18327
80.183 4.28286
79.0689 4.38305
77.9853 4.48382
76.931 4.58515
75.9048 4.68704
74.9056 4.78945
73.9324 4.89237
72.9842 4.99579
72.06 5.09968
71.1588 5.20403
70.28 5.30882
69.4226 5.41403
68.5859 5.51966
67.769 5.62567
66.9715 5.73206
66.1924 5.8388
65.4313 5.94588
64.6875 6.05329
63.9604 6.16101
63.2495 6.26903
62.5542 6.37732
61.874 6.48587
61.2085 6.59467
60.5571 6.7037
59.9195 6.81295
59.2951 6.9224
58.6836 7.03203
58.0846 7.14184
57.4977 7.25181
56.9225 7.36192
56.3588 7.47216
55.8061 7.58252
55.2641 7.69298
54.7325 7.80353
54.2111 7.91416
53.6995 8.02484
53.1975 8.13558
52.7048 8.24635
52.2211 8.35714
51.7463 8.46794
51.2799 8.57874
50.822 8.68953
50.3721 8.80028
49.9301 8.911
49.4958 9.02167
49.069 9.13227
48.6495 9.2428
48.2371 9.35324
47.8316 9.46358
47.4329 9.57381
47.0408 9.68392
46.6551 9.7939
46.2757 9.90374
45.9024 10.0134
45.5351 10.1229
45.1736 10.2323
44.8179 10.3414
44.4676 10.4504
44.1228 10.5592
43.7833 10.6677
43.449 10.776
43.1198 10.8841
42.7955 10.9919
42.4761 11.0995
42.1614 11.2068
41.8513 11.3139
41.5457 11.4206
41.2446 11.5271
40.9478 11.6333
40.6553 11.7392
40.3669 11.8447
40.0825 11.9499
39.8022 12.0548
39.5257 12.1594
39.253 12.2636
38.9841 12.3674
38.7189 12.4709
38.4572 12.574
38.199 12.6767
37.9443 12.7791
37.693 12.881
37.445 12.9825
37.2002 13.0837
36.9586 13.1844
36.7201 13.2846
36.4846 13.3845
36.2522 13.4839
36.0227 13.5829
35.7961 13.6814
35.5723 13.7795
35.3513 13.8771
35.1331 13.9742
34.9175 14.0709
34.7045 14.1671
34.4942 14.2627
34.2863 14.3579
34.081 14.4527
33.8781 14.5468
33.6776 14.6405
33.4795 14.7337
33.2836 14.8264
33.0901 14.9185
32.8988 15.0101
32.7097 15.1012
32.5227 15.1917
32.3379 15.2817
32.1552 15.3711
31.9745 15.46
31.7958 15.5484
31.6192 15.6361
31.4444 15.7233
31.2716 15.81
31.1007 15.896
30.9317 15.9815
30.7644 16.0664
30.599 16.1507
30.4353 16.2345
30.2734 16.3176
30.1132 16.4001
29.9547 16.4821
29.7979 16.5634
29.6426 16.6442
29.489 16.7243
29.337 16.8038
29.1865 16.8827
29.0376 16.961
28.8902 17.0387
28.7442 17.1157
28.5998 17.1922
28.4567 17.268
28.3151 17.3431
28.1749 17.4177
28.0361 17.4916
27.8987 17.5648
27.7626 17.6375
27.6278 17.7095
27.4943 17.7808
27.3621 17.8515
27.2311 17.9216
27.1014 17.991
26.973 18.0597
26.8457 18.1278
26.7197 18.1953
26.5948 18.2621
26.4711 18.3282
26.3485 18.3937
26.2271 18.4586
26.1068 18.5227
25.9875 18.5863
25.9374 18.6129
25.8873 18.4713
25.8371 16.3014
25.7872 15.1664
25.7369 14.585
25.6869 14.3704
25.6369 14.5023
25.5868 14.4459
25.5367 14.8878
25.4866 15.5758
25.4364 17.4174
25.3863 18.905
25.3361 18.9315
25.2862 18.9578
25.236 18.9842
25.186 19.0105
25.1357 19.0369
25.0857 19.0631
25.0357 19.0893
24.9854 19.1156
24.9354 18.4411
24.8853 15.8675
24.8353 14.849
24.7852 14.3272
24.7349 14.0489
24.6849 14.3337
24.6348 14.0999
24.5847 13.6225
24.5347 13.6232
24.4846 13.5171
24.4343 13.5673
24.3843 13.5829
24.3343 13.6653
24.284 13.8065
24.234 14.0087
24.184 14.3426
24.1338 14.9545
24.0836 16.1329
24.0336 16.9753
23.9835 19.3379
23.9334 19.6563
23.8833 19.6815
23.8332 19.7067
23.7831 19.7317
23.7331 19.0209
23.6828 18.4617
23.6328 19.8065
23.5827 16.7823
23.5325 18.8581
23.4824 18.0347
23.4324 16.4028
23.3823 14.3553
23.3321 14.3862
23.2822 14.3764
23.232 16.4976
23.182 20.027
23.1317 14.9176
23.0817 14.0172
23.0316 14.4121
22.9815 16.3796
22.9314 18.2104
22.8814 15.632
22.8312 14.4316
22.7811 14.1446
22.7311 14.7833
22.6809 17.3856
22.6307 20.2874
22.5807 19.3614
22.5306 20.3335
22.4805 15.0003
22.4304 14.966
22.3804 20.4018
22.3302 14.5145
22.2802 14.0855
22.23 14.4477
22.1798 14.2529
22.1298 16.9825
22.0798 20.5353
22.0297 16.6639
21.9795 18.7975
21.9293 18.1705
21.8793 20.622
21.8291 20.6433
21.7791 18.6532
21.7291 15.8691
21.679 19.747
21.6288 14.5442
21.5787 15.2994
21.5285 13.9502
21.4784 13.9997
21.4284 16.0294
21.3783 20.2385
21.3282 19.3691
21.2781 15.1782
21.228 17.2574
21.1779 20.9073
21.1278 20.9121
21.0776 15.9674
21.0275 14.6152
20.9776 15.1334
20.9274 14.076
20.8773 14.0857
20.8273 14.0951
20.7771 14.8635
20.727 15.2521
20.677 21.0914
20.6268 17.998
20.5767 18.1712
20.5266 14.149
20.4766 14.1574
20.4264 19.7229
20.3763 14.4221
20.3262 21.209
20.2762 14.6212
20.226 14.1973
20.1759 14.2048
20.1259 14.2121
20.0758 14.2192
20.0256 14.2262
19.9755 18.6111
19.9253 21.1172
19.8753 16.7727
19.8251 21.3582
19.7751 15.7348
19.725 21.3852
19.6748 15.4097
19.6248 14.2753
19.5747 15.4272
19.5246 14.4672
19.4744 14.2906
19.4244 14.9938
19.3743 17.441
19.3242 21.0349
19.2741 16.788
19.224 18.0206
19.1739 14.3157
19.1237 14.3191
19.0737 14.6758
19.0236 21.5439
18.9735 15.8289
18.9234 14.3306
18.8733 14.3328
18.8232 14.3349
18.7731 14.3367
18.723 14.3383
18.6729 15.3918
18.6228 15.8085
18.5727 14.3416
18.5226 14.3422
18.4725 15.9198
18.4224 14.3426
18.3723 15.5705
18.3222 17.8334
18.2721 15.1877
18.222 14.3403
18.1719 16.5258
18.1219 14.3376
18.0717 14.3358
18.0216 17.6433
17.9715 14.3313
17.9214 14.3287
17.8713 14.3257
17.8212 14.3225
17.7711 14.7787
17.721 14.3151
17.6709 14.329
17.6208 19.6935
17.5707 21.6663
17.5206 14.543
17.4705 14.2913
17.4204 14.2856
17.3703 17.343
17.3202 14.395
17.2701 14.4736
17.22 21.6446
17.1699 16.589
17.1198 21.6341
17.0697 16.2873
17.0196 14.8823
16.9695 20.9705
16.9194 18.5788
16.8693 16.0471
16.8192 16.6592
16.7691 19.4615
16.719 17.6958
16.6689 21.5621
16.6188 20.4676
16.5687 17.1043
16.5186 16.1217
16.4685 19.9866
16.4184 18.1667
16.3683 21.4898
16.3182 20.1987
16.2681 18.0813
16.218 21.4459
16.1679 21.4301
16.1178 19.1531
16.0677 21.3966
16.0176 21.3789
15.9676 20.4731
15.9175 21.3417
15.8674 21.3222
15.8173 21.302
15.7672 21.2811
15.7171 21.2596
15.667 21.2374
15.6169 21.2146
15.5668 21.191
15.5167 21.1668
15.4666 21.1419
15.4165 21.1163
15.3664 21.09
15.3163 21.063
15.2662 21.0352
15.2161 21.0068
15.166 20.9776
15.1159 20.9476
15.0658 20.917
15.0157 20.8855
14.9656 20.8533
14.9155 20.8203
14.8654 20.7866
14.8153 20.752
14.7652 20.7167
14.7151 20.6806
14.665 20.6437
14.6149 20.6059
14.5648 20.5674
14.5147 20.528
14.4646 20.4878
14.4145 20.4468
14.3644 20.4049
14.3143 20.3621
14.2642 20.3186
14.2141 20.2741
14.164 20.1729
14.1139 19.6716
14.0638 18.7646
14.0137 20.0875
13.9636 16.6417
13.9135 19.9888
13.8634 19.9381
13.8133 19.8864
13.7632 15.4498
13.7131 18.893
13.663 18.3758
13.6129 19.6705
13.5628 15.2328
13.5127 14.273
13.4626 13.989
13.4125 15.2537
13.3624 19.3791
13.3123 14.2712
13.2622 12.804
13.2121 12.2692
13.162 12.2222
13.1119 12.1745
13.0618 12.1261
13.0117 12.0771
12.9616 12.0274
12.9115 11.9798
12.8614 11.9261
12.8113 11.8745
12.7612 12.0518
12.7111 11.7692
12.661 11.7156
12.6109 11.6613
12.5608 11.6063
12.5107 11.5506
12.4606 11.4943
12.4105 11.4373
12.3604 11.3796
12.3103 11.3213
12.2602 11.2623
12.2101 11.2026
12.16 11.1421
12.1099 11.0811
12.0598 11.0194
12.0097 10.9569
11.9596 10.8938
11.9095 10.8301
11.8594 10.7656
11.8093 10.7005
11.7592 10.6347
11.7091 10.5682
11.659 10.501
11.6089 10.4332
11.5588 10.3647
11.5087 10.2956
11.4586 10.2257
11.4085 10.1552
11.3584 10.0841
11.3083 10.0123
11.2582 9.93982
11.2081 9.86665
11.158 9.79293
11.1079 9.7185
11.0578 9.64342
11.0077 9.56779
10.9576 9.49141
10.9075 9.4145
10.8574 9.33695
10.8073 9.25877
10.7572 9.17997
10.7071 9.10058
10.657 9.02061
10.6069 8.94002
10.5568 8.85889
10.5067 8.77717
10.4566 8.69488
10.4065 8.61205
10.3564 8.52863
10.3063 8.44471
10.2562 8.36024
10.2061 8.27525
10.156 8.18976
10.1059 8.10379
10.0558 10.2549
10.0057 9.17867
9.9556 7.84292
9.9055 11.3346
9.85539 8.1618
9.8053 8.72221
9.75521 11.3351
9.70509 8.2615
9.65499 10.0836
9.60489 10.8658
9.55481 8.83642
9.50471 9.45884
9.4546 11.4287
9.40451 6.85448
9.35439 8.05343
9.30429 6.75228
9.2542 6.57793
9.20409 6.48523
9.15399 6.39233
9.1039 6.29927
9.05379 6.20598
9.00371 6.1126
8.95359 6.01901
8.9035 5.92535
8.8534 5.83157
8.80331 5.90604
8.75319 5.64384
8.70309 5.54993
8.65299 5.45601
8.60289 5.36212
8.55281 5.2683
8.5027 5.17452
8.45261 5.08085
8.40249 4.98726
8.3524 4.89387
8.30229 4.80061
8.25221 4.70761
8.2021 4.61478
8.152 4.52222
8.10189 4.42993
8.05181 6.43553
8.00171 4.80944
7.95159 4.1551
7.90149 6.30515
7.85141 6.0232
7.80131 4.48718
7.7512 4.2738
7.70109 5.49089
7.65111 5.2222
7.601 4.03593
7.55089 3.70203
7.50081 3.74439
7.4507 4.49495
7.4007 3.8892
7.3506 4.74829
7.3005 4.38562
7.2504 3.94463
7.20031 4.46147
7.15019 4.80053
7.1001 3.79799
7.0501 4.536
7.00001 4.40553
5.57172 1.42606
5.5217 1.35307
5.47168 1.21504
5.42166 1.21415
5.37164 0.994316
5.32162 0.637491
5.2716 0.617181
5.22158 0.608339
5.17156 0.711417
5.12154 0.467535
5.07154 0.439015
5.02152 0.676579
4.9715 0.38592
4.92148 0.36132
4.87146 0.337987
4.82144 0.367746
4.77142 0.295024
4.7214 0.468904
4.67138 0.256823
4.62136 0.257289
4.57134 0.355603
4.52132 0.307042
4.4713 0.319127
4.42128 0.319004
4.37126 0.295384
4.32124 0.273436
4.27124 0.253112
4.22122 0.234334
4.1712 0.214805
4.12118 0.165738
4.07116 0.134992
4.02114 0.116751
3.97112 0.103071
3.9211 0.096516
3.87108 0.0917346
3.82106 0.0878091
3.77104 0.0896355
3.72102 0.0815371
3.67102 0.079126
3.621 0.0771543
3.57098 0.0755923
3.52096 0.0744115
3.47094 0.0735838
3.42092 0.0730833
3.37092 0.072885
3.3209 0.0810318
3.27088 0.081126
3.22086 0.0823741
3.17084 0.0746764
3.12082 0.075675
3.0708 0.0768617
3.0208 0.0805964
2.97077 0.0842405
2.92076 0.0814251
2.87073 0.0850846
2.82072 0.100743
2.7707 0.103016
2.72067 0.105477
2.67068 0.108112
2.62066 0.110918
2.57065 0.113888
2.52063 0.100047
2.4706 0.102471
2.42058 0.105434
2.37059 0.115358
2.32056 0.111748
2.27054 0.115107
2.22053 0.118607
2.1705 0.122253
2.12049 0.126048
2.07046 0.129999
2.02046 0.144026
1.97044 0.138385
1.92042 0.162668
1.87041 0.165591
1.82038 0.178605
1.77036 0.157227
1.72034 0.162384
1.67032 0.167718
1.6203 0.173228
1.57028 0.179263
1.52026 0.184735
1.47024 0.190702
1.42022 0.196784
1.3702 0.221287
1.32018 0.20914
1.27016 0.215312
1.22014 0.221384
1.17012 0.227257
1.1201 0.232806
1.07008 0.237872
1.02006 0.242251
0.970039 0.247136
0.92002 0.249347
0.869999 0.256064
0.814129 0.257077
0.750662 0.259283
0.673092 0.242391
0.595523 0.219293
0.493663 0.16275
0.429804 0.118609
0.37339 0.0783788
0.3 0.0274604
0.2 0.00139383
0.15 5.20711e-05


==> fig2/imean01Z.txt <==
196.438 0.869461
189.883 0.926258
183.751 0.984563
178.004 1.04435
172.604 1.10559
167.523 1.16827
162.732 1.23235
158.208 1.29781
153.928 1.36463
149.874 1.43278
146.028 1.50223
142.374 1.57297
138.899 1.64497
135.59 1.71821
132.434 1.79266
129.422 1.86829
126.544 1.94509
123.791 2.02303
121.155 2.10209
118.63 2.18225
116.207 2.26348
113.881 2.34575
111.647 2.42906
109.499 2.51338
107.431 2.59868
105.441 2.68494
103.523 2.77214
101.673 2.86026
99.8881 2.94929
98.165 3.03918
96.5003 3.12994
94.8911 3.22153
93.3347 3.31394
91.8285 3.40714
90.3702 3.50111
88.9574 3.59584
87.5882 3.69131
86.2604 3.78749
84.9724 3.88437
83.7222 3.98192
82.5083 4.08013
81.329 4.17898
80.183 4.27844
79.0689 4.37851
77.9853 4.47916
76.931 4.58037
75.9048 4.68213
74.9056 4.78442
73.9324 4.88721
72.9842 4.9905
72.06 5.09426
71.1588 5.19848
70.28 5.30314
69.4226 5.40822
68.5859 5.51371
67.769 5.61958
66.9715 5.72583
66.1924 5.83243
65.4313 5.93938
64.6875 6.04665
63.9604 6.15422
63.2495 6.26209
62.5542 6.37024
61.874 6.47864
61.2085 6.58729
60.5571 6.69618
59.9195 6.80527
59.2951 6.91457
58.6836 7.02406
58.0846 7.13371
57.4977 7.24353
56.9225 7.35349
56.3588 7.46357
55.8061 7.57377
55.2641 7.68407
54.7325 7.79446
54.2111 7.90493
53.6995 8.01545
53.1975 8.12602
52.7048 8.23663
52.2211 8.34726
51.7463 8.45789
51.2799 8.56853
50.822 8.67914
50.3721 8.78973
49.9301 8.90028
49.4958 9.01078
49.069 9.12121
48.6495 9.23156
48.2371 9.34183
47.8316 9.452
47.4329 9.56206
47.0408 9.67199
46.6551 9.7818
46.2757 9.89146
45.9024 10.001
45.5351 10.1103
45.1736 10.2195
44.8179 10.3284
44.4676 10.4372
44.1228 10.5458
43.7833 10.6542
43.449 10.7623
43.1198 10.8702
42.7955 10.9778
42.4761 11.0852
42.1614 11.1924
41.8513 11.2992
41.5457 11.4058
41.2446 11.5121
40.9478 11.6181
40.6553 11.7238
40.3669 11.8291
40.0825 11.9342
39.8022 12.0389
39.5257 12.1432
39.253 12.2472
38.9841 12.3509
38.7189 12.4542
38.4572 12.5571
38.199 12.6596
37.9443 12.7618
37.693 12.8635
37.445 12.9649
37.2002 13.0658
36.9586 13.1663
36.7201 13.2664
36.4846 13.3661
36.2522 13.4653
36.0227 13.5641
35.7961 13.6624
35.5723 13.7603
35.3513 13.8577
35.1331 13.9546
34.9175 14.0511
34.7045 14.1471
34.4942 14.2426
34.2863 14.3376
34.081 14.4321
33.8781 14.5261
33.6776 14.6196
33.4795 14.7125
33.2836 14.805
33.0901 14.8969
32.8988 14.9883
32.7097 15.0792
32.5227 15.1696
32.3379 15.2593
32.1552 15.3486
31.9745 15.4373
31.7958 15.5254
31.6192 15.613
31.4444 15.7
31.2716 15.7864
31.1007 15.8723
30.9317 15.9576
30.7644 16.0423
30.599 16.1264
30.4353 16.21
30.2734 16.2929
30.1132 16.3753
29.9547 16.457
29.7979 16.5382
29.6426 16.6187
29.489 16.6986
29.337 16.778
29.1865 16.8567
29.0376 16.9348
28.8902 17.0123
28.7442 17.0891
28.5998 17.1653
28.4567 17.2409
28.3151 17.3159
28.1749 17.3903
28.0361 17.464
27.8987 17.5371
27.7626 17.6095
27.6278 17.6813
27.4943 17.7524
27.3621 17.823
27.2311 17.8928
27.1014 17.962
26.973 18.0306
26.8457 18.0985
26.7197 18.1658
26.5948 18.2324
26.4711 18.2984
26.3485 18.3637
26.2271 18.4283
26.1068 18.4923
25.9875 18.5557
25.9374 18.5823
25.8873 18.4276
25.8371 16.1886
25.7872 15.0218
25.7369 14.4227
25.6869 14.2006
25.6369 14.3355
25.5868 14.2764
25.5367 14.7305
25.4866 15.4369
25.4364 17.3279
25.3863 18.8735
25.3361 18.8999
25.2862 18.9261
25.236 18.9524
25.186 18.9786
25.1357 19.0049
25.0857 19.0311
25.0357 19.0572
24.9854 19.0834
24.9354 18.3735
24.8853 15.7255
24.8353 14.6765
24.7852 14.1371
24.7349 13.8483
24.6849 14.1416
24.6348 13.8988
24.5847 13.4029
24.5347 13.4025
24.4846 13.2911
24.4343 13.342
24.3843 13.357
24.3343 13.4414
24.284 13.5868
24.234 13.7953
24.184 14.1398
24.1338 14.7707
24.0836 15.9832
24.0336 16.8483
23.9835 19.2841
23.9334 19.6224
23.8833 19.6475
23.8332 19.6726
23.7831 19.6975
23.7331 18.9489
23.6828 18.3707
23.6328 19.7721
23.5827 16.6416
23.5325 18.7766
23.4824 17.9276
23.4324 16.2486
23.3823 14.135
23.3321 14.1659
23.2822 14.1546
23.232 16.3423
23.182 19.9918
23.1317 14.7115
23.0817 13.7772
23.0316 14.186
22.9815 16.2162
22.9314 18.0985
22.8814 15.444
22.8312 14.2017
22.7811 13.9025
22.7311 14.5639
22.6809 17.2457
22.6307 20.2513
22.5807 19.2786
22.5306 20.2971
22.4805 14.7832
22.4304 14.7466
22.3804 20.3652
22.3302 14.2764
22.2802 13.8293
22.23 14.2048
22.1798 14.0012
22.1298 16.8211
22.0798 20.4982
22.0297 16.4913
21.9795 18.6864
21.9293 18.0401
21.8793 20.5844
21.8291 20.6057
21.7791 18.5345
21.7291 15.666
21.679 19.661
21.6288 14.2917
21.5787 15.0741
21.5285 13.6704
21.4784 13.7209
21.4284 15.8257
21.3783 20.1653
21.3282 19.2648
21.2781 14.9424
21.228 17.0884
21.1779 20.8685
21.1278 20.8713
21.0776 15.7552
21.0275 14.3526
20.9776 14.8899
20.9274 13.7881
20.8773 13.7971
20.8273 13.8059
20.7771 14.6057
20.727 15.0081
20.677 21.0517
20.6268 17.8414
20.5767 18.019
20.5266 13.8557
20.4766 13.8635
20.4264 19.616
20.3763 14.1379
20.3262 21.1686
20.2762 14.3436
20.226 13.9
20.1759 13.9067
20.1259 13.9134
20.0758 13.9198
20.0256 13.9261
19.9755 18.4635
19.9253 21.0583
19.8753 16.5667
19.8251 21.317
19.7751 15.4916
19.725 21.3438
19.6748 15.1527
19.6248 13.97
19.5747 15.1693
19.5246 14.1688
19.4744 13.9833
19.4244 14.7163
19.3743 17.2493
19.3242 20.9623
19.2741 16.5738
19.224 17.8452
19.1739 14.0043
19.1237 14.0071
19.0737 14.3792
19.0236 21.5012
18.9735 15.5771
18.9234 14.016
18.8733 14.0176
18.8232 14.019
18.7731 14.0202
18.723 14.0212
18.6729 15.1193
18.6228 15.5514
18.5727 14.0226
18.5226 14.0225
18.4725 15.6652
18.4224 14.0217
18.3723 15.3015
18.3222 17.6426
18.2721 14.9023
18.222 14.0169
18.1719 16.2899
18.1219 14.0129
18.0717 14.0105
18.0216 17.4439
17.9715 14.0049
17.9214 14.0016
17.8713 13.9981
17.8212 13.9943
17.7711 14.4711
17.721 13.9857
17.6709 13.9999
17.6208 19.5582
17.5707 21.6212
17.5206 14.223
17.4705 13.959
17.4204 13.9528
17.3703 17.13
17.3202 14.0669
17.2701 14.149
17.22 21.599
17.1699 16.3492
17.1198 21.5884
17.0697 16.0362
17.0196 14.5753
16.9695 20.8827
16.9194 18.4056
16.8693 15.7868
16.8192 16.4212
16.7691 19.3178
16.719 17.4936
16.6689 21.5157
16.6188 20.3605
16.5687 16.8821
16.5186 15.8643
16.4685 19.8624
16.4184 17.9808
16.3683 21.4431
16.3182 20.0833
16.2681 17.8932
16.218 21.399
16.1679 21.3831
16.1178 19.002
16.0677 21.3496
16.0176 21.3318
15.9676 13.6172
15.9175 13.5997
15.8674 13.5819
15.8173 13.5636
15.7672 13.5448
15.7171 13.5256
15.667 13.506
15.6169 13.4859
15.5668 13.4654
15.5167 13.4445
15.4666 13.423
15.4165 13.4011
15.3664 13.3787
15.3163 13.3559
15.2662 13.3325
15.2161 13.3087
15.166 13.2844
15.1159 13.2596
15.0658 13.2344
15.0157 13.2086
14.9656 13.1823
14.9155 13.1556
14.8654 13.1283
14.8153 13.1005
14.7652 13.0722
14.7151 13.0434
14.665 13.014
14.6149 12.9841
14.5648 12.9537
14.5147 12.9228
14.4646 12.8913
14.4145 12.8592
14.3644 12.8267
14.3143 12.7935
14.2642 12.7599
14.2141 12.7257
14.164 12.6908
14.1139 12.6555
14.0638 12.6195
14.0137 12.5831
13.9636 16.4429
13.9135 19.9408
13.8634 19.8901
13.8133 19.8385
13.7632 15.2138
13.7131 18.7886
13.663 18.252
13.6129 19.6227
13.5628 14.9959
13.5127 14.0002
13.4626 13.7064
13.4125 15.0237
13.3624 19.3315
13.3123 14.0069
13.2622 12.4775
13.2121 11.9186
13.162 11.8719
13.1119 11.8246
13.0618 11.7766
13.0117 11.728
12.9616 11.6788
12.9115 11.6317
12.8614 11.5784
12.8113 11.5273
12.7612 11.7169
12.7111 11.423
12.661 11.37
12.6109 11.3163
12.5608 11.2619
12.5107 11.2068
12.4606 11.1512
12.4105 11.0949
12.3604 11.0379
12.3103 10.9803
12.2602 10.922
12.2101 10.8631
12.16 10.8035
12.1099 10.7433
12.0598 10.6824
12.0097 10.6209
11.9596 10.5586
11.9095 10.4958
11.8594 10.4323
11.8093 10.3682
11.7592 10.3034
11.7091 10.238
11.659 10.1719
11.6089 10.1052
11.5588 10.0377
11.5087 9.96976
11.4586 9.90109
11.4085 9.83178
11.3584 9.76185
11.3083 9.69131
11.2582 9.62017
11.2081 9.54832
11.158 9.47595
11.1079 9.4029
11.0578 9.32923
11.0077 9.25503
10.9576 9.18013
10.9075 9.10472
10.8574 9.02869
10.8073 8.95207
10.7572 8.87487
10.7071 8.7971
10.657 8.71878
10.6069 8.63987
10.5568 8.56045
10.5067 8.48048
10.4566 8.39997
10.4065 8.31894
10.3564 8.23736
10.3063 8.15531
10.2562 8.07274
10.2061 7.98969
10.156 7.90616
10.1059 7.82219
10.0558 10.08
10.0057 8.963
9.9556 7.5675
9.9055 11.2216
9.85539 7.91666
9.8053 8.51038
9.75521 11.241
9.70509 8.04097
9.65499 9.94836
9.60489 10.7702
9.55481 8.66106
9.50471 9.31604
9.4546 11.3949
9.40451 6.60407
9.35439 7.8693
9.30429 6.5113
9.2542 6.33497
9.20409 6.24481
9.15399 6.15448
9.1039 6.06401
9.05379 5.97334
9.00371 5.8826
8.95359 5.79169
8.9035 5.70073
8.8534 5.60967
8.80331 5.69605
8.75319 5.42747
8.70309 5.33635
8.65299 5.24524
8.60289 5.15419
8.55281 5.06324
8.5027 4.97234
8.45261 4.88157
8.40249 4.7909
8.3524 4.70045
8.30229 4.61015
8.25221 4.52011
8.2021 4.43027
8.152 4.34072
8.10189 4.25145
8.05181 6.35844
8.00171 4.66629
7.95159 3.98573
7.90149 6.24395
7.85141 5.95624
7.80131 4.35814
7.7512 4.14176
7.70109 5.42127
7.65111 5.14761
7.601 3.91442
7.55089 3.57121
7.50081 3.6232
7.4507 4.41569
7.4007 3.78938
7.3506 4.69403
7.3005 4.32177
7.2504 3.86785
7.20031 4.41475
7.15019 4.78491
7.1001 3.73447
7.0501 4.5212
7.00001 4.39113
5.57172 1.4214
5.5217 1.34867
5.47168 1.20565
5.42166 1.21022
5.37164 0.981302
5.32162 0.611086
5.2716 0.593103
5.22158 0.587014
5.17156 0.697851
5.12154 0.445191
5.07154 0.418088
5.02152 0.669454
4.9715 0.36766
4.92148 0.344308
4.87146 0.322168
4.82144 0.355624
4.77142 0.281426
4.7214 0.465342
4.67138 0.24523
4.62136 0.247503
4.57134 0.351865
4.52132 0.302615
4.4713 0.316617
4.42128 0.318167
4.37126 0.294629
4.32124 0.272757
4.27124 0.252503
4.22122 0.23379
4.1712 0.214133
4.12118 0.163671
4.07116 0.132354
4.02114 0.113985
3.97112 0.100307
3.9211 0.094018
3.87108 0.0895257
3.82106 0.0858737
3.77104 0.0881699
3.72102 0.0800702
3.67102 0.0778576
3.621 0.0760627
3.57098 0.0746577
3.52096 0.0736153
3.47094 0.0729094
3.42092 0.0725152
3.37092 0.0724094
3.3209 0.0808409
3.27088 0.0809767
3.22086 0.0822697
3.17084 0.0744576
3.12082 0.0754981
3.0708 0.0767198
3.0208 0.080518
2.97077 0.0841966
2.92076 0.0813556
2.87073 0.0850463
2.82072 0.100741
2.7707 0.103015
2.72067 0.105476
2.67068 0.108112
2.62066 0.110918
2.57065 0.113888
2.52063 0.100041
2.4706 0.102467
2.42058 0.105431
2.37059 0.115358
2.32056 0.111746
2.27054 0.115106
2.22053 0.118606
2.1705 0.122252
2.12049 0.126048
2.07046 0.129999
2.02046 0.144026
1.97044 0.138385
1.92042 0.162668
1.87041 0.165591
1.82038 0.178605
1.77036 0.157227
1.72034 0.162384
1.67032 0.167718
1.6203 0.173228
1.57028 0.179263
1.52026 0.184735
1.47024 0.190702
1.42022 0.196784
1.3702 0.221287
1.32018 0.20914
1.27016 0.215312
1.22014 0.221384
1.17012 0.227257
1.1201 0.232806
1.07008 0.237872
1.02006 0.242251
0.970039 0.247136
0.92002 0.249347
0.869999 0.256064
0.814129 0.257077
0.750662 0.259283
0.673092 0.242391
0.595523 0.219293
0.493663 0.16275
0.429804 0.118609
0.37339 0.0783788
0.3 0.0274604
0.2 0.00139383
0.15 5.20711e-05


==> fig2/imean02Z.txt <==
196.438 0.869283
189.883 0.926067
183.751 0.984359
178.004 1.04413
172.604 1.10536
167.523 1.16802
162.732 1.23209
158.208 1.29753
153.928 1.36434
149.874 1.43247
146.028 1.50191
142.374 1.57264
138.899 1.64462
135.59 1.71783
132.434 1.79226
129.422 1.86788
126.544 1.94466
123.791 2.02258
121.155 2.10162
118.63 2.18176
116.207 2.26297
113.881 2.34523
111.647 2.42851
109.499 2.51281
107.431 2.59808
105.441 2.68432
103.523 2.7715
101.673 2.8596
99.8881 2.9486
98.165 3.03847
96.5003 3.1292
94.8911 3.22077
93.3347 3.31315
91.8285 3.40632
90.3702 3.50027
88.9574 3.59498
87.5882 3.69042
86.2604 3.78657
84.9724 3.88342
83.7222 3.98094
82.5083 4.07912
81.329 4.17794
80.183 4.27738
79.0689 4.37742
77.9853 4.47803
76.931 4.57922
75.9048 4.68094
74.9056 4.7832
73.9324 4.88596
72.9842 4.98922
72.06 5.09294
71.1588 5.19713
70.28 5.30175
69.4226 5.4068
68.5859 5.51225
67.769 5.6181
66.9715 5.72431
66.1924 5.83088
65.4313 5.93779
64.6875 6.04502
63.9604 6.15256
63.2495 6.26039
62.5542 6.3685
61.874 6.47686
61.2085 6.58548
60.5571 6.69432
59.9195 6.80338
59.2951 6.91264
58.6836 7.02208
58.0846 7.1317
57.4977 7.24147
56.9225 7.35139
56.3588 7.46143
55.8061 7.57159
55.2641 7.68185
54.7325 7.7922
54.2111 7.90262
53.6995 8.0131
53.1975 8.12363
52.7048 8.23419
52.2211 8.34477
51.7463 8.45536
51.2799 8.56595
50.822 8.67652
50.3721 8.78707
49.9301 8.89757
49.4958 9.00802
49.069 9.1184
48.6495 9.22871
48.2371 9.33893
47.8316 9.44905
47.4329 9.55906
47.0408 9.66894
46.6551 9.7787
46.2757 9.88831
45.9024 9.99776
45.5351 10.1071
45.1736 10.2162
44.8179 10.3251
44.4676 10.4338
44.1228 10.5423
43.7833 10.6507
43.449 10.7587
43.1198 10.8666
42.7955 10.9742
42.4761 11.0815
42.1614 11.1886
41.8513 11.2954
41.5457 11.4019
41.2446 11.5082
40.9478 11.6141
40.6553 11.7197
40.3669 11.825
40.0825 11.93
39.8022 12.0347
39.5257 12.139
39.253 12.2429
38.9841 12.3465
38.7189 12.4497
38.4572 12.5526
38.199 12.6551
37.9443 12.7571
37.693 12.8588
37.445 12.9601
37.2002 13.061
36.9586 13.1614
36.7201 13.2615
36.4846 13.3611
36.2522 13.4602
36.0227 13.559
35.7961 13.6572
35.5723 13.755
35.3513 13.8524
35.1331 13.9493
34.9175 14.0457
34.7045 14.1416
34.4942 14.237
34.2863 14.332
34.081 14.4264
33.8781 14.5203
33.6776 14.6138
33.4795 14.7067
33.2836 14.7991
33.0901 14.8909
32.8988 14.9823
32.7097 15.0731
32.5227 15.1634
32.3379 15.2531
32.1552 15.3423
31.9745 15.4309
31.7958 15.519
31.6192 15.6065
31.4444 15.6934
31.2716 15.7798
31.1007 15.8656
30.9317 15.9508
30.7644 16.0354
30.599 16.1195
30.4353 16.203
30.2734 16.2858
30.1132 16.3681
29.9547 16.4498
29.7979 16.5309
29.6426 16.6113
29.489 16.6912
29.337 16.7705
29.1865 16.8491
29.0376 16.9271
28.8902 17.0045
28.7442 17.0813
28.5998 17.1575
28.4567 17.233
28.3151 17.3079
28.1749 17.3822
28.0361 17.4558
27.8987 17.5288
27.7626 17.6012
27.6278 17.6729
27.4943 17.744
27.3621 17.8145
27.2311 17.8843
27.1014 17.9534
26.973 18.0219
26.8457 18.0897
26.7197 18.1569
26.5948 18.2235
26.4711 18.2894
26.3485 18.3546
26.2271 18.4192
26.1068 18.4831
25.9875 18.5463
25.9374 18.5729
25.8873 18.4181
25.8371 16.2036
25.7872 15.0592
25.7369 14.4749
25.6869 14.2594
25.6369 14.3913
25.5868 14.3343
25.5367 14.7774
25.4866 15.4686
25.4364 17.3295
25.3863 18.8638
25.3361 18.8901
25.2862 18.9163
25.236 18.9426
25.186 18.9688
25.1357 18.995
25.0857 19.0212
25.0357 19.0473
24.9854 19.0734
24.9354 18.3666
24.8853 15.7571
24.8353 14.7332
24.7852 14.21
24.7349 13.9313
24.6849 14.2158
24.6348 13.9816
24.5847 13.5046
24.5347 13.505
24.4846 13.399
24.4343 13.4487
24.3843 13.464
24.3343 13.5459
24.284 13.6864
24.234 13.888
24.184 14.2214
24.1338 14.8337
24.0836 16.0171
24.0336 16.866
23.9835 19.2735
23.9334 19.6117
23.8833 19.6367
23.8332 19.6617
23.7831 19.6867
23.7331 18.9411
23.6828 18.3689
23.6328 19.7611
23.5827 16.6667
23.5325 18.7711
23.4824 17.9323
23.4324 16.2829
23.3823 14.2289
23.3321 14.2594
23.2822 14.2493
23.232 16.3765
23.182 19.9805
23.1317 14.7894
23.0817 13.8897
23.0316 14.2834
22.9815 16.2555
22.9314 18.104
22.8814 15.5035
22.8312 14.3016
22.7811 14.0148
22.7311 14.6522
22.6809 17.2666
22.6307 20.2394
22.5807 19.2716
22.5306 20.2852
22.4805 14.8675
22.4304 14.8328
22.3804 20.3531
22.3302 14.381
22.2802 13.953
22.23 14.3137
22.1798 14.1192
22.1298 16.8546
22.0798 20.4859
22.0297 16.5329
21.9795 18.6886
21.9293 18.0522
21.8793 20.5719
21.8291 20.5931
21.7791 18.5397
21.7291 15.732
21.679 19.6531
21.6288 14.406
21.5787 15.1601
21.5285 13.8141
21.4784 13.863
21.4284 15.8902
21.3783 20.1538
21.3282 19.2622
21.2781 15.0367
21.228 17.123
21.1779 20.8553
21.1278 20.8578
21.0776 15.8253
21.0275 14.4729
20.9776 14.9897
20.9274 13.9356
20.8773 13.9449
20.8273 13.954
20.7771 14.7187
20.727 15.1064
20.677 21.038
20.6268 17.8643
20.5767 18.0388
20.5266 14.0057
20.4766 14.0137
20.4264 19.6119
20.3763 14.2763
20.3262 21.1546
20.2762 14.4738
20.226 14.0518
20.1759 14.0589
20.1259 14.0658
20.0758 14.0726
20.0256 14.0792
19.9755 18.4779
19.9253 21.0431
19.8753 16.6234
19.8251 21.3024
19.7751 15.5819
19.725 21.3291
19.6748 15.256
19.6248 14.1254
19.5747 15.2728
19.5246 14.3154
19.4744 14.1396
19.4244 14.8391
19.3743 17.2912
19.3242 20.9471
19.2741 16.6337
19.224 17.8742
19.1739 14.1624
19.1237 14.1655
19.0737 14.5198
19.0236 21.4857
18.9735 15.6698
18.9234 14.1755
18.8733 14.1774
18.8232 14.1791
18.7731 14.1806
18.723 14.1818
18.6729 15.2306
18.6228 15.6467
18.5727 14.184
18.5226 14.1842
18.4725 15.7569
18.4224 14.1839
18.3723 15.4069
18.3222 17.678
18.2721 15.0239
18.222 14.1802
18.1719 16.3618
18.1219 14.1767
18.0717 14.1746
18.0216 17.4841
17.9715 14.1694
17.9214 14.1664
17.8713 14.1631
17.8212 14.1595
17.7711 14.6127
17.721 14.1515
17.6709 14.1649
17.6208 19.5568
17.5707 21.6038
17.5206 14.3764
17.4705 14.1259
17.4204 14.1199
17.3703 17.1773
17.3202 14.2278
17.2701 14.3055
17.22 21.5811
17.1699 16.4181
17.1198 21.5704
17.0697 16.1148
17.0196 14.7102
16.9695 20.8648
16.9194 18.4219
16.8693 15.8728
16.8192 16.4863
16.7691 19.3173
16.719 17.5289
16.6689 21.4971
16.6188 20.3457
16.5687 16.9323
16.5186 15.9453
16.4685 19.8526
16.4184 18.0031
16.3683 21.424
16.3182 20.0701
16.2681 17.9163
16.218 21.3797
16.1679 21.3638
16.1178 19.0026
16.0677 21.3301
16.0176 21.3123
15.9676 20.3543
15.9175 21.2748
15.8674 21.2552
15.8173 21.2348
15.7672 21.2139
15.7171 21.1922
15.667 21.1699
15.6169 21.147
15.5668 21.1233
15.5167 21.099
15.4666 21.074
15.4165 21.0482
15.3664 21.0218
15.3163 20.9947
15.2662 20.9668
15.2161 20.9383
15.166 20.909
15.1159 20.8789
15.0658 20.8482
15.0157 20.8166
14.9656 20.7843
14.9155 20.7512
14.8654 20.7174
14.8153 20.6828
14.7652 20.6474
14.7151 20.6112
14.665 20.5741
14.6149 20.5363
14.5648 20.4977
14.5147 20.4582
14.4646 20.418
14.4145 20.3768
14.3644 20.3349
14.3143 20.2921
14.2642 20.2484
14.2141 20.2039
14.164 20.0941
14.1139 19.5609
14.0638 18.6235
14.0137 20.017
13.9636 16.4645
13.9135 19.9182
13.8634 19.8674
13.8133 19.8157
13.7632 15.2637
13.7131 18.7657
13.663 18.234
13.6129 19.5997
13.5628 15.0462
13.5127 14.0834
13.4626 13.7992
13.4125 15.068
13.3624 19.3081
13.3123 14.0817
13.2622 12.6174
13.2121 12.0866
13.162 12.0396
13.1119 11.9919
13.0618 11.9437
13.0117 11.8947
12.9616 11.8451
12.9115 11.7975
12.8614 11.744
12.8113 11.6925
12.7612 11.8678
12.7111 11.5875
12.661 11.534
12.6109 11.4798
12.5608 11.425
12.5107 11.3695
12.4606 11.3134
12.4105 11.2566
12.3604 11.1991
12.3103 11.141
12.2602 11.0822
12.2101 11.0228
12.16 10.9626
12.1099 10.9018
12.0598 10.8404
12.0097 10.7783
11.9596 10.7154
11.9095 10.652
11.8594 10.5879
11.8093 10.5231
11.7592 10.4577
11.7091 10.3916
11.659 10.3248
11.6089 10.2574
11.5588 10.1893
11.5087 10.1206
11.4586 10.0512
11.4085 9.98114
11.3584 9.91045
11.3083 9.83913
11.2582 9.7672
11.2081 9.69455
11.158 9.62137
11.1079 9.54748
11.0578 9.47298
11.0077 9.39792
10.9576 9.32214
10.9075 9.24584
10.8574 9.16892
10.8073 9.09138
10.7572 9.01325
10.7071 8.93453
10.657 8.85526
10.6069 8.77538
10.5568 8.69497
10.5067 8.61399
10.4566 8.53247
10.4065 8.45041
10.3564 8.36779
10.3063 8.28468
10.2562 8.20104
10.2061 8.1169
10.156 8.03227
10.1059 7.94719
10.0558 10.095
10.0057 9.01573
9.9556 7.68907
9.9055 11.1999
9.85539 8.00468
9.8053 8.56319
9.75521 11.2136
9.70509 8.1052
9.65499 9.9396
9.60489 10.7438
9.55481 8.6838
9.50471 9.31382
9.4546 11.3703
9.40451 6.71211
9.35439 7.9042
9.30429 6.61111
9.2542 6.43907
9.20409 6.34757
9.15399 6.2559
9.1039 6.16407
9.05379 6.07204
9.00371 5.97993
8.95359 5.88763
8.9035 5.79528
8.8534 5.70283
8.80331 5.77631
8.75319 5.5178
8.70309 5.42526
8.65299 5.33273
8.60289 5.24024
8.55281 5.14785
8.5027 5.0555
8.45261 4.96328
8.40249 4.87116
8.3524 4.77925
8.30229 4.68749
8.25221 4.59599
8.2021 4.50468
8.152 4.41366
8.10189 4.32292
8.05181 6.33697
8.00171 4.69925
7.95159 4.0528
7.90149 6.21864
7.85141 5.93311
7.80131 4.38319
7.7512 4.17212
7.70109 5.40105
7.65111 5.13062
7.601 3.93899
7.55089 3.60887
7.50081 3.6516
7.4507 4.40557
7.4007 3.79843
7.3506 4.67228
7.3005 4.30498
7.2504 3.86075
7.20031 4.39249
7.15019 4.76798
7.1001 3.72139
7.0501 4.5048
7.00001 4.375
5.57172 0.759313
5.5217 0.71945
5.47168 0.680991
5.42166 0.643933
5.37164 0.60826
5.32162 0.573976
5.2716 0.541061
5.22158 0.509504
5.17156 0.479297
5.12154 0.450426
5.07154 0.422879
5.02152 0.396616
4.9715 0.371635
4.92148 0.347912
4.87146 0.325423
4.82144 0.304145
4.77142 0.284051
4.7214 0.265116
4.67138 0.24731
4.62136 0.230606
4.57134 0.214971
4.52132 0.200376
4.4713 0.186786
4.42128 0.174168
4.37126 0.162491
4.32124 0.151717
4.27124 0.141817
4.22122 0.132745
4.1712 0.124472
4.12118 0.11696
4.07116 0.110175
4.02114 0.104081
3.97112 0.0986404
3.9211 0.0938196
3.87108 0.0895832
3.82106 0.0858982
3.77104 0.0827299
3.72102 0.0800468
3.67102 0.0778178
3.621 0.0760109
3.57098 0.0745975
3.52096 0.0735499
3.47094 0.0728412
3.42092 0.0724465
3.37092 0.0723419
3.3209 0.0725052
3.27088 0.0729159
3.22086 0.0735551
3.17084 0.0744053
3.12082 0.0754508
3.0708 0.0766776
3.0208 0.0780725
2.97077 0.0840901
2.92076 0.0813277
2.87073 0.0849916
2.82072 0.100708
2.7707 0.102989
2.72067 0.105456
2.67068 0.108096
2.62066 0.110906
2.57065 0.113878
2.52063 0.100034
2.4706 0.102463
2.42058 0.105428
2.37059 0.115353
2.32056 0.111745
2.27054 0.115105
2.22053 0.118605
2.1705 0.122252
2.12049 0.126047
2.07046 0.129999
2.02046 0.144026
1.97044 0.138385
1.92042 0.162668
1.87041 0.165591
1.82038 0.178605
1.77036 0.157227
1.72034 0.162384
1.67032 0.167718
1.6203 0.173228
1.57028 0.179263
1.52026 0.184735
1.47024 0.190702
1.42022 0.196784
1.3702 0.221287
1.32018 0.20914
1.27016 0.215312
1.22014 0.221384
1.17012 0.227257
1.1201 0.232806
1.07008 0.237872
1.02006 0.242251
0.970039 0.247136
0.92002 0.249347
0.869999 0.256064
0.814129 0.257077
0.750662 0.259283
0.673092 0.242391
0.595523 0.219293
0.493663 0.16275
0.429804 0.118609
0.37339 0.0783788
0.3 0.0274604
0.2 0.00139383
0.15 5.20711e-05


==> fig2/nooncloudScatttempe.txt <==
0.0787425  28.7688
0.0887425  28.6344
0.0987425  28.5711
0.108743  28.5582
0.118743  28.7968
0.128743  29.476
0.138743  30.8033
0.148743  31.8905
0.158743  32.4124
0.168743  32.7642
0.178743  32.7851
0.188743  32.7568
0.198743  32.7284
0.208743  32.5827
0.218743  32.4502
0.228743  32.2298
0.238743  31.9342
0.248743  31.6301
0.258743  31.3504
0.268743  31.0744
0.278743  30.7984
0.288743  30.4888
0.298743  29.9957
0.308743  29.4866
0.318743  28.974
0.328743  28.4485
0.338743  27.8891
0.348743  27.3382
0.358743  26.7829
0.368743  26.1637
0.378743  25.535
0.388743  24.8733
0.398743  24.2154
0.408743  23.5647
0.418743  22.9097
0.428743  22.2422
0.438743  21.5747
0.448743  20.898
0.458743  20.1922
0.468743  19.4863
0.478743  18.7764
0.488743  18.0723
0.498743  17.3749
0.508743  16.6743
0.518743  15.9749
0.528743  15.2852
0.538743  14.5955
0.548743  13.8999
0.558743  13.2023
0.568743  12.4944
0.578743  11.7546
0.588743  11.0177
0.598743  10.3106
0.608743  9.61709
0.618743  8.92359
0.628743  8.23009
0.638743  7.53657
0.648743  6.80764
0.658743  6.07526
0.668743  5.36531
0.678743  4.65536
0.688743  3.94541
0.698743  3.23546
0.708743  2.52551
0.718743  1.81197
0.728743  1.18602
0.738743  0.573474
0.748743  -0.0416155
0.758743  -0.657546
0.768743  -1.27348
0.778743  -1.88941
0.788743  -2.5062
0.798743  -3.1295
0.808743  -3.73842
0.818743  -4.34682
0.828743  -4.95817
0.838743  -5.57343
0.848743  -6.19765
0.858743  -6.82186
0.868743  -7.44607
0.878743  -8.06887
0.888743  -8.70951
0.898743  -9.35624
0.908743  -10.0058
0.918743  -10.6563
0.928743  -11.34
0.938743  -12.0398
0.948743  -12.5087
0.958743  -12.7469
0.968743  -12.9851
0.978743  -13.1888
0.988743  -13.3989
0.998743  -13.7275


==> fig2/temperature00.txt <==
0	30.022
0.0631579	30.82
0.126316	28.8398
0.189474	26.1539
0.252632	23.2345
0.315789	20.2128
0.378947	17.3386
0.442105	14.4006
0.505263	11.523
0.568421	8.8992
0.631579	6.21131
0.694737	3.84676
0.757895	1.38635
0.821053	-1.00795
0.884211	-3.11546
0.947368	-6.44044
1.01053	-9.79898
1.07368	-12.9807
1.13684	-15.278
1.2	-17.753


==> fig2/temperature01.txt <==
0	31.0789
0.0631579	31.9182
0.126316	29.7433
0.189474	26.7886
0.252632	23.5578
0.315789	20.1993
0.378947	16.9934
0.442105	13.7027
0.505263	10.4686
0.568421	7.50969
0.631579	4.4744
0.694737	1.7951
0.757895	-0.987047
0.821053	-3.6905
0.884211	-6.0905
0.947368	-9.82717
1.01053	-13.5805
1.07368	-17.0986
1.13684	-19.6207
1.2	-22.2979


==> fig2/temperature02.txt <==
0	27.9045
0.0631579	28.5567
0.126316	26.6501
0.189474	24.0871
0.252632	21.296
0.315789	18.4018
0.378947	15.6435
0.442105	12.8176
0.505263	10.0447
0.568421	7.5119
0.631579	4.91493
0.694737	2.62644
0.757895	0.246203
0.821053	-2.07009
0.884211	-4.11393
0.947368	-7.32983
1.01053	-10.5779
1.07368	-13.653
1.13684	-15.8734
1.2	-18.2616


==> figE/temperature00.txt <==
0	29.4336
0.0631579	29.3256
0.126316	26.3448
0.189474	22.6172
0.252632	18.5756
0.315789	14.3705
0.378947	10.3015
0.442105	6.08247
0.505263	1.87817
0.568421	-2.04439
0.631579	-6.07403
0.694737	-9.79932
0.757895	-13.6698
0.821053	-17.46
0.884211	-20.8937
0.947368	-24.4039
1.01053	-27.7495
1.07368	-30.6699
1.13684	-33.5687
1.2	-36.4278


==> figE/temperature01.txt <==
0	31.5539
0.0631579	31.5455
0.126316	28.424
0.189474	24.4836
0.252632	20.1927
0.315789	15.7172
0.378947	11.3848
0.442105	6.88505
0.505263	2.39773
0.568421	-1.78675
0.631579	-6.08635
0.694737	-10.0576
0.757895	-14.1855
0.821053	-18.2272
0.884211	-21.8855
0.947368	-25.6255
1.01053	-29.1885
1.07368	-32.2957
1.13684	-35.3793
1.2	-38.4184


==> figE/temperature02.txt <==
0	27.9601
0.0631579	27.8365
0.126316	25.0523
0.189474	21.5614
0.252632	17.7577
0.315789	13.7821
0.378947	9.91973
0.442105	5.89692
0.505263	1.87164
0.568421	-1.89741
0.631579	-5.78379
0.694737	-9.3879
0.757895	-13.1446
0.821053	-16.8348
0.884211	-20.1873
0.947368	-23.6239
1.01053	-26.907
1.07368	-29.7786
1.13684	-32.6342
1.2	-35.4543


==> figS/temperature00.txt <==
0	-84.0552
0.0631579	-80.5724
0.126316	-78.4394
0.189474	-76.7821
0.252632	-75.251
0.315789	-73.8421
0.378947	-72.534
0.442105	-71.2777
0.505263	-70.1045
0.568421	-69.0149
0.631579	-68.0249
0.694737	-67.0784
0.757895	-66.2979
0.821053	-65.6761
0.884211	-64.8914
0.947368	-64.4284
1.01053	-64.2981
1.07368	-64.6354
1.13684	-65.0707
1.2	-65.9254


==> figS/temperature01.txt <==
0	-89.9151
0.0631579	-86.5358
0.126316	-84.5093
0.189474	-82.9609
0.252632	-81.5454
0.315789	-80.2544
0.378947	-79.0612
0.442105	-77.9223
0.505263	-76.8657
0.568421	-75.8886
0.631579	-75.0105
0.694737	-74.1667
0.757895	-73.4858
0.821053	-72.9583
0.884211	-72.2776
0.947368	-71.9378
1.01053	-71.9217
1.07368	-72.3465
1.13684	-72.8381
1.2	-73.7337


==> figS/temperature02.txt <==
0	-83.9513
0.0631579	-80.4933
0.126316	-78.3737
0.189474	-76.7235
0.252632	-75.1956
0.315789	-73.7865
0.378947	-72.4758
0.442105	-71.2145
0.505263	-70.0345
0.568421	-68.9375
0.631579	-67.9383
0.694737	-66.9827
0.757895	-66.1913
0.821053	-65.5577
0.884211	-64.7625
0.947368	-64.2799
1.01053	-64.1276
1.07368	-64.4424
1.13684	-64.8607
1.2	-65.6962

